Analytic continuation of Bethe energies and application to the thermodynamic limit of the $SL(2,\mathbb{C})$ non-compact spin chains

We consider the problem of analytically continuing energies computed with the Bethe ansatz, as posed by the study of non-compact integrable spin chains. By introducing an imaginary extensive twist in the Bethe equations, we show that one can expand the analytic continuation of energies in the scaling limit around another 'pseudo-vacuum' sitting at a negative number of Bethe roots, in the same way as around the usual pseudo-vacuum. We show that this method can be used to compute the energy levels of some states of the $SL(2,\mathbb{C})$ integrable spin chain in the infinite-volume limit, and as a proof of principle recover the ground-state value previously obtained in [1] (for the case of spins $s=0, \bar{s}=-1$) by extrapolating results in small sizes. These results represent, as far as we know, the first (partial) description of the spectrum of $SL(2,\mathbb{C})$ non-compact spin chains in the thermodynamic limit.

==> SL2C_freeenergyphi0.dat <==
1.
-4.47213595499958
0.
3.3839296406195842
3.0266786830007177
0.44758078034140425
-1.0881830752023092
-0.9951147135188592
-0.3798227955286393
0.14134491870140664
0.4883510990415516
0.74875417439182
1.0697981607645488
1.5592349720764105
2.3272199003013156
3.534579300106998
5.408157951889734
8.300848311590016
12.747449828311801
12.061176741786767
-48727.94506558846

==> SL2C_res_groundstate_traj1.dat <==
1.
-2.0843415503833818
-3.6786511453555093
1.8521456475091602
1.2729662567394795
-1.647808543764578
-2.219744951184276
-3.2194722411616423
-6.207614745862771
-11.666870692572967
-21.633346365220138
-38.76719813230275
-65.69322063039509
-100.21286387073893
-122.14702607037522
-416.64488849247925
-1992.6787098289722

==> SL2C_res_groundstate_traj1_check_tab.dat <==
2	2.042170775191691
3	1.1225079888528136
4	0.8909897829141685
5	0.970550173960386
6	1.0220441909530291
7	0.9873606760907748
8	1.0125128029748502
9	0.9882643078738238
10	1.0110511646952554
11	0.98992484988547
12	1.0088541458485085
13	0.992815761905541
14	1.005048777514762

==> SL2C_res_groundstate_traj1_tab.dat <==
2	-0.04217077519169088
3	-0.9618335615305682
4	-0.7303153555919232
5	-0.6507549645457057
6	-0.7022489815383488
7	-0.7369324964006031
8	-0.7620846232846784
9	-0.7863331183857049
10	-0.8091199752071364
11	-0.8302462900169217
12	-0.8491755859799602
13	-0.8652139699229278
14	-0.8774469855321488

==> exc_x1_2terms_phi0.dat <==
0.3700000000000001	1.7981806788330532
0.3800000000000001	2.0470728636098583
0.3900000000000001	2.286832286618596
0.40000000000000013	2.5167462246658134
0.41000000000000014	2.736156238448512
0.42000000000000015	2.944459252222893
0.43000000000000016	3.1411083993963125
0.44000000000000017	3.3256135990445093
0.4500000000000002	3.4975418183597355
0.4600000000000002	3.656516963231214
0.4700000000000002	3.802219325196393
0.4800000000000002	3.934384501568541
0.4900000000000002	4.05280170348929
0.5000000000000002	4.157311385040747
0.26	2.7904875520491137
0.27	2.9665712552259373
0.28	3.1349614682083753
0.29000000000000004	3.2954688487074892
0.30000000000000004	3.4478385940345824
0.31000000000000005	3.591751559759171
0.32000000000000006	3.726828964359233
0.33000000000000007	3.8526402595436644
0.3400000000000001	3.968713747613715
0.3500000000000001	4.074549524195211
0.3600000000000001	4.169634253195937
0.3700000000000001	4.253457102033694
0.3800000000000001	4.325525876214659
0.3900000000000001	4.38538205508714
0.40000000000000013	4.432613194632221
0.41000000000000014	4.466861240796592
0.42000000000000015	4.487825856358001
0.43000000000000016	4.495262872775669
0.44000000000000017	4.48897911922643
0.4500000000000002	4.4688256744220975
0.4600000000000002	4.4346916818479984
0.4700000000000002	4.38650027767355
0.4800000000000002	4.324207247690189
0.4900000000000002	4.24780218088553
0.5000000000000002	4.157311385040739

==> exc_x1_3terms_phi0.dat <==
0.42000000000000015	2.5246214073070625
0.43000000000000016	2.7473299287787376
0.44000000000000017	2.9565960259977304
0.4500000000000002	3.1518517171291554
0.4600000000000002	3.3325936876804105
0.4700000000000002	3.4983823865038746
0.4800000000000002	3.648840939223652
0.4900000000000002	3.7836538469841408
0.5000000000000002	3.902565438820559
0.26	2.0767291041220193
0.27	2.317414414447088
0.28	2.544553572847122
0.29000000000000004	2.7583086020143086
0.30000000000000004	2.9587312773129075
0.31000000000000005	3.1457872288485196
0.32000000000000006	3.3193749696763017
0.33000000000000007	3.479341265418637
0.3400000000000001	3.625493816933896
0.3500000000000001	3.7576119366172365
0.3600000000000001	3.8754557013722133
0.3700000000000001	3.978773930563466
0.3800000000000001	4.067311247319509
0.3900000000000001	4.1408144230208945
0.40000000000000013	4.1990381659200775
0.41000000000000014	4.2417504854088515
0.42000000000000015	4.2687377360287435
0.43000000000000016	4.279809416196162
0.44000000000000017	4.274802765827152
0.4500000000000002	4.253587177336575
0.4600000000000002	4.216068409598403
0.4700000000000002	4.162192577496099
0.4800000000000002	4.091949882072156
0.4900000000000002	4.00537804747346
0.5000000000000002	3.902565438820552

==> exc_x1_4terms_phi0.dat <==
0.26	2.3698762783178537
0.27	2.6081145923817823
0.28	2.8336715906691876
0.29000000000000004	3.046668995219915
0.30000000000000004	3.2471154634025328
0.31000000000000005	3.434928705435517
0.32000000000000006	3.6099535616057215
0.33000000000000007	3.771977033007473
0.3400000000000001	3.9207409846427264
0.3500000000000001	4.0559530594202755
0.3600000000000001	4.177296218396535
0.3700000000000001	4.2844372359920655
0.3800000000000001	4.377034415647329
0.3900000000000001	4.454744741105004
0.40000000000000013	4.517230632868454
0.41000000000000014	4.5641664327892375
0.42000000000000015	4.595244690302842
0.43000000000000016	4.610182273536762
0.44000000000000017	4.608726282146047
0.4500000000000002	4.590659702012131
0.4600000000000002	4.555806719522405
0.4700000000000002	4.504037607186831
0.4800000000000002	4.435273102035859
0.4900000000000002	4.349488220251933
0.5000000000000002	4.246715480953133
0.41000000000000014	2.5936968018714217
0.42000000000000015	2.8374790699801187
0.43000000000000016	3.0674379908222384
0.44000000000000017	3.2829566670508203
0.4500000000000002	3.4834854320034183
0.4600000000000002	3.6685416463047913
0.4700000000000002	3.8377094328639587
0.4800000000000002	3.990639293943708
0.4900000000000002	4.127047543744601
0.5000000000000002	4.246715480953136

==> exc_x1_5terms_phi0.dat <==
0.26	2.5681929800833965
0.27	2.8138726053778322
0.28	3.04651705986743
0.29000000000000004	3.2663271011281476
0.30000000000000004	3.473366596544882
0.31000000000000005	3.6675876837266195
0.32000000000000006	3.8488515358386666
0.33000000000000007	4.016945791761701
0.3400000000000001	4.171599426791006
0.3500000000000001	4.312495656317128
0.3600000000000001	4.439283339512035
0.3700000000000001	4.551587257532597
0.3800000000000001	4.649017565979307
0.3900000000000001	4.731178654848665
0.40000000000000013	4.797677585506492
0.41000000000000014	4.848132211166098
0.42000000000000015	4.882179025808209
0.43000000000000016	4.899480729535879
0.44000000000000017	4.8997334503409
0.4500000000000002	4.88267352747329
0.4600000000000002	4.848083743227688
0.4700000000000002	4.7957988893059955
0.4800000000000002	4.7257105701805955
0.4900000000000002	4.637771176309709
0.5000000000000002	4.53199700032534
0.40000000000000013	2.54524032985419
0.41000000000000014	2.8135781161436855
0.42000000000000015	3.06796922727001
0.43000000000000016	3.3077215398075617
0.44000000000000017	3.5322092534239427
0.4500000000000002	3.740873232163594
0.4600000000000002	3.9332214847053035
0.4700000000000002	4.1088297173243085
0.4800000000000002	4.267341868976396
0.4900000000000002	4.408470514165106
0.5000000000000002	4.531997000325344

==> excitation.dat <==
{-0.495, -4.4711208552435 - 0.028094082390606415*I}	{-0.485, -4.463005753216703 - 0.08415806790122143*I}	{-0.475, -4.446805901619882 - 0.1398500267863882*I}	{-0.46499999999999997, -4.422581879108495 - 0.19492364368207804*I}	{-0.455, -4.390424238516337 - 0.24913515132812936*I}	{-0.445, -4.350453130063887 - 0.3022443389063614*I}	{-0.435, -4.302817801279832 - 0.354015549586573*I}	{-0.425, -4.247695975611833 - 0.4042186643564408*I}	{-0.415, -4.185293112191418 - 0.4526300693316807*I}	{-0.405, -4.115841549703974 - 0.4990336038908585*I}	{-0.395, -4.039599537797814 - 0.5432214871553482*I}	{-0.385, -3.956850159946674 - 0.5849952205400106*I}	{-0.375, -3.867900152158252 - 0.6241664643349154*I}	{-0.365, -3.773078622398563 - 0.6605578865438557*I}	{-0.355, -3.6727356760795655 - 0.6940039825029864*I}	{-0.345, -3.5672409534378007 - 0.7243518641338751*I}	{-0.33499999999999996, -3.456982085117604 - 0.7514620180519027*I}	{-0.32499999999999996, -3.342363072767446 - 0.7752090321553058*I}	{-0.315, -3.223802601966831 - 0.7954822907658154*I}	{-0.305, -3.101732295329919 - 0.8121866388824457*I}	{-0.295, -2.9765949141878174 - 0.8252430166511688*I}	{-0.28500000000000003, -2.848842517843638 - 0.8345890657523061*I}	{-0.275, -2.7189345900342152 - 0.84017971007404*I}	{-0.265, -2.587336142934343 - 0.8419877137885932*I}	{-0.255, -2.4545158098218915 - 0.8400042207959482*I}	{-0.245, -2.3209439384087585 - 0.8342392804755234*I}	{-0.235, -2.187090697865008 - 0.8247223658265335*I}	{-0.22499999999999998, -2.0534242137634524 - 0.811502891436775*I}	{-0.21499999999999997, -1.920408746607486 - 0.7946507403740406*I}	{-0.20500000000000002, -1.7885029313572134 - 0.7742568111554946*I}	{-0.195, -1.6581580975538501 - 0.7504335985787081*I}	{-0.185, -1.5298166924296952 - 0.7233158256294834*I}	{-0.175, -1.4039108330326056 - 0.6930611482639581*I}	{-0.16499999999999998, -1.2808610182720566 - 0.6598509611169274*I}	{-0.15499999999999997, -1.1610750384984052 - 0.6238913409056694*I}	{-0.14499999999999996, -1.0449471296872126 - 0.5854141767018*I}	{-0.135, -0.9328574330123924 - 0.5446785542627413*I}	{-0.125, -0.8251718410229774 - 0.5019724883723469*I}	{-0.11499999999999999, -0.7222423429742537 - 0.45761513783830843*I}	{-0.10499999999999998, -0.6244080314386096 - 0.41195970139056826*I}	{-0.09499999999999997, -0.5319970134820967 - 0.3653972952661162*I}	{-0.08499999999999996, -0.44532960784123343 - 0.31836228483470697*I}	{-0.07500000000000001, -0.36472345565976827 - 0.2713398427450322*I}	{-0.065, -0.29050163557738706 - 0.22487706039351085*I}	{-0.05499999999999999, -0.22300580701723993 - 0.17960003498382715*I}	{-0.044999999999999984, -0.16261845466930092 - 0.13624171465973456*I}	{-0.034999999999999976, -0.10980335415614428 - 0.095690986024624*I}	{-0.024999999999999967, -0.06518798087092459 - 0.05908966122361292*I}	{-0.015000000000000013, -0.02976579432762344 - 0.02806281741081662*I}	{-0.0050000000000000044, -0.005622571431675383 - 0.005513247331741411*I}	{0.0050000000000000044, -0.005622571431675383 + 0.005513247331741411*I}	{0.015000000000000013, -0.02976579432762344 + 0.02806281741081662*I}	{0.025000000000000022, -0.06518798087092481 + 0.05908966122361292*I}	{0.03500000000000003, -0.1098033541561445 + 0.095690986024624*I}	{0.04500000000000004, -0.16261845466930136 + 0.13624171465973456*I}	{0.05500000000000005, -0.2230058070172407 + 0.17960003498382804*I}	{0.06500000000000006, -0.2905016355773874 + 0.22487706039351085*I}	{0.07500000000000007, -0.36472345565976894 + 0.2713398427450331*I}	{0.08499999999999996, -0.44532960784123343 + 0.31836228483470697*I}	{0.09499999999999997, -0.5319970134820967 + 0.3653972952661162*I}	{0.10499999999999998, -0.6244080314386096 + 0.41195970139056826*I}	{0.11499999999999999, -0.7222423429742537 + 0.45761513783830843*I}	{0.125, -0.8251718410229774 + 0.5019724883723469*I}	{0.135, -0.9328574330123924 + 0.5446785542627413*I}	{0.14500000000000002, -1.044947129687213 + 0.5854141767018008*I}	{0.15500000000000003, -1.1610750384984057 + 0.6238913409056694*I}	{0.16500000000000004, -1.2808610182720586 + 0.6598509611169279*I}	{0.17500000000000004, -1.4039108330326067 + 0.693061148263959*I}	{0.18500000000000005, -1.5298166924296952 + 0.7233158256294834*I}	{0.19500000000000006, -1.6581580975538501 + 0.7504335985787085*I}	{0.20500000000000007, -1.7885029313572138 + 0.7742568111554942*I}	{0.21499999999999997, -1.920408746607486 + 0.7946507403740406*I}	{0.22499999999999998, -2.0534242137634524 + 0.811502891436775*I}	{0.235, -2.187090697865008 + 0.8247223658265335*I}	{0.245, -2.3209439384087585 + 0.8342392804755234*I}	{0.255, -2.4545158098218915 + 0.8400042207959482*I}	{0.265, -2.587336142934343 + 0.8419877137885932*I}	{0.275, -2.7189345900342152 + 0.84017971007404*I}	{0.28500000000000003, -2.848842517843638 + 0.8345890657523061*I}	{0.29500000000000004, -2.9765949141878174 + 0.8252430166511688*I}	{0.30500000000000005, -3.10173229532992 + 0.8121866388824457*I}	{0.31500000000000006, -3.223802601966833 + 0.7954822907658161*I}	{0.32500000000000007, -3.342363072767447 + 0.7752090321553042*I}	{0.3350000000000001, -3.456982085117605 + 0.751462018051902*I}	{0.345, -3.5672409534378007 + 0.7243518641338751*I}	{0.355, -3.6727356760795655 + 0.6940039825029864*I}	{0.365, -3.773078622398563 + 0.6605578865438557*I}	{0.375, -3.867900152158252 + 0.6241664643349154*I}	{0.385, -3.956850159946674 + 0.5849952205400106*I}	{0.395, -4.039599537797814 + 0.5432214871553482*I}	{0.405, -4.115841549703974 + 0.4990336038908585*I}	{0.41500000000000004, -4.185293112191418 + 0.45263006933168026*I}	{0.42500000000000004, -4.247695975611835 + 0.4042186643564394*I}	{0.43500000000000005, -4.302817801279832 + 0.3540155495865728*I}	{0.44500000000000006, -4.350453130063887 + 0.3022443389063614*I}	{0.45500000000000007, -4.390424238516337 + 0.24913515132812936*I}	{0.46499999999999997, -4.422581879108495 + 0.19492364368207804*I}	{0.475, -4.446805901619882 + 0.1398500267863882*I}	{0.485, -4.463005753216703 + 0.08415806790122143*I}	{0.495, -4.4711208552435 + 0.028094082390606415*I}
{-0.495, -1.8210265859858112 + 0.004848954893818619*I}	{-0.485, -1.8185771447008041 + 0.014602106406869125*I}	{-0.475, -1.8136845460895712 + 0.02452086522691993*I}	{-0.46499999999999997, -1.8063613133384626 + 0.03471524346741406*I}	{-0.455, -1.7966261195951985 + 0.0452946645824317*I}	{-0.445, -1.784503654564749 + 0.05636772881826502*I}	{-0.435, -1.770024447574432 + 0.06804197948848123*I}	{-0.425, -1.7532246479391298 + 0.08042367017819019*I}	{-0.415, -1.734145763698936 + 0.09361753288905583*I}	{-0.405, -1.7128343600642904 + 0.10772654702513584*I}	{-0.395, -1.6893417191900553 + 0.12285170899336673*I}	{-0.385, -1.6637234632105824 + 0.1390918020549896*I}	{-0.375, -1.6360391428005663 + 0.1565431659195744*I}	{-0.365, -1.6063517938742469 + 0.17529946542741826*I}	{-0.355, -1.5747274653846484 + 0.1954514575255999*I}	{-0.345, -1.5412347215103952 + 0.21708675561706725*I}	{-0.33499999999999996, -1.505944121780177 + 0.24028959026152297*I}	{-0.32499999999999996, -1.4689276828207083 + 0.2651405651464951*I}	{-0.315, -1.4302583253258283 + 0.2917164072456506*I}	{-0.305, -1.3900093093860426 + 0.32008971016806287*I}	{-0.295, -1.348253660271943 + 0.35032866991927536*I}	{-0.28500000000000003, -1.305063584811995 + 0.38249681271410774*I}	{-0.275, -1.260509875178851 + 0.4166527152245103*I}	{-0.265, -1.2146612915218498 + 0.45284971893078074*I}	{-0.255, -1.1675839064817768 + 0.4911356424630764*I}	{-0.245, -1.119340381801139 + 0.5315524996830483*I}	{-0.235, -1.069989128021509 + 0.5741362380494857*I}	{-0.22499999999999998, -1.0195832698786567 + 0.6189165238576377*I}	{-0.21499999999999997, -0.9681692987117838 + 0.6659166223987336*I}	{-0.20500000000000002, -0.9157852341114681 + 0.7151534593550872*I}	{-0.195, -0.8624580343147139 + 0.7666380178805285*I}	{-0.185, -0.80819988284567 + 0.8203763465928384*I}	{-0.175, -0.7530028354517226 + 0.8763716662791179*I}	{-0.16499999999999998, -0.6968311464639974 + 0.9346284333523851*I}	{-0.15499999999999997, -0.639610449342392 + 0.9951598530437638*I}	{-0.14499999999999996, -0.5812129597530966 + 1.0580013989995436*I}	{-0.135, -0.5214382819117114 + 1.1232346128358008*I}	{-0.125, -0.45999083818559283 + 1.1910280597544745*I}	{-0.11499999999999999, -0.39645860474184413 + 1.2617058233611669*I}	{-0.10499999999999998, -0.3303057919079402 + 1.3358575038184428*I}	{-0.09499999999999997, -0.2609071712824451 + 1.4145042235696463*I}	{-0.08499999999999996, -0.18767559743607687 + 1.4993248759382087*I}	{-0.07500000000000001, -0.11036116925200279 + 1.5929118680677412*I}	{-0.065, -0.029605313442598202 + 1.6989527679838492*I}	{-0.05499999999999999, 0.052234775086995366 + 1.8221402473217143*I}	{-0.044999999999999984, 0.13015252899402285 + 1.967592246005477*I}	{-0.034999999999999976, 0.19579480686882778 + 2.1397862114753474*I}	{-0.024999999999999967, 0.23717783665860748 + 2.3415861904841853*I}	{-0.015000000000000013, 0.23767773179904128 + 2.5750789858585*I}	{-0.0050000000000000044, 0.16433842397004966 + 2.8531683822720604*I}	{0.0050000000000000044, 0.16433842397004955 - 2.8531683822720604*I}	{0.015000000000000013, 0.23767773179904106 - 2.5750789858585*I}	{0.025000000000000022, 0.23717783665860614 - 2.3415861904841835*I}	{0.03500000000000003, 0.19579480686882778 - 2.1397862114753448*I}	{0.04500000000000004, 0.13015252899402285 - 1.9675922460054744*I}	{0.05500000000000005, 0.0522347750869947 - 1.8221402473217143*I}	{0.06500000000000006, -0.029605313442599313 - 1.6989527679838465*I}	{0.07500000000000007, -0.11036116925200434 - 1.5929118680677403*I}	{0.08499999999999996, -0.18767559743607665 - 1.4993248759382078*I}	{0.09499999999999997, -0.26090717128244467 - 1.4145042235696463*I}	{0.10499999999999998, -0.33030579190793996 - 1.3358575038184437*I}	{0.11499999999999999, -0.39645860474184413 - 1.2617058233611669*I}	{0.125, -0.45999083818559283 - 1.1910280597544745*I}	{0.135, -0.5214382819117109 - 1.1232346128358008*I}	{0.14500000000000002, -0.5812129597530982 - 1.0580013989995445*I}	{0.15500000000000003, -0.6396104493423915 - 0.9951598530437638*I}	{0.16500000000000004, -0.6968311464639987 - 0.934628433352386*I}	{0.17500000000000004, -0.7530028354517246 - 0.8763716662791188*I}	{0.18500000000000005, -0.8081998828456696 - 0.8203763465928384*I}	{0.19500000000000006, -0.8624580343147139 - 0.7666380178805281*I}	{0.20500000000000007, -0.915785234111469 - 0.7151534593550855*I}	{0.21499999999999997, -0.9681692987117838 - 0.6659166223987336*I}	{0.22499999999999998, -1.019583269878657 - 0.6189165238576377*I}	{0.235, -1.0699891280215095 - 0.5741362380494857*I}	{0.245, -1.119340381801139 - 0.5315524996830483*I}	{0.255, -1.1675839064817763 - 0.49113564246307684*I}	{0.265, -1.2146612915218502 - 0.45284971893078074*I}	{0.275, -1.260509875178851 - 0.41665271522450986*I}	{0.28500000000000003, -1.305063584811995 - 0.3824968127141082*I}	{0.29500000000000004, -1.3482536602719435 - 0.35032866991927536*I}	{0.30500000000000005, -1.3900093093860435 - 0.3200897101680633*I}	{0.31500000000000006, -1.4302583253258296 - 0.2917164072456506*I}	{0.32500000000000007, -1.46892768282071 - 0.26514056514649464*I}	{0.3350000000000001, -1.5059441217801788 - 0.24028959026152297*I}	{0.345, -1.5412347215103952 - 0.21708675561706725*I}	{0.355, -1.5747274653846484 - 0.19545145752560034*I}	{0.365, -1.6063517938742469 - 0.17529946542741826*I}	{0.375, -1.6360391428005667 - 0.1565431659195744*I}	{0.385, -1.6637234632105824 - 0.1390918020549896*I}	{0.395, -1.6893417191900553 - 0.12285170899336628*I}	{0.405, -1.7128343600642904 - 0.10772654702513584*I}	{0.41500000000000004, -1.7341457636989364 - 0.09361753288905539*I}	{0.42500000000000004, -1.7532246479391325 - 0.08042367017818997*I}	{0.43500000000000005, -1.7700244475744324 - 0.06804197948848101*I}	{0.44500000000000006, -1.784503654564749 - 0.05636772881826502*I}	{0.45500000000000007, -1.7966261195951985 - 0.04529466458243192*I}	{0.46499999999999997, -1.8063613133384626 - 0.03471524346741406*I}	{0.475, -1.8136845460895712 - 0.02452086522692004*I}	{0.485, -1.8185771447008041 - 0.014602106406869125*I}	{0.495, -1.8210265859858112 - 0.004848954893818605*I}
{-0.495, -3.6565698513800435 + 0.0014260725125330304*I}	{-0.485, -3.6509476815372834 + 0.004419876164161951*I}	{-0.475, -3.639719012129189 + 0.007838442848752958*I}	{-0.46499999999999997, -3.6229150689147085 + 0.011964239739950089*I}	{-0.455, -3.6005824042085313 + 0.01707867629541382*I}	{-0.445, -3.572782555194512 + 0.02346169021409983*I}	{-0.435, -3.5395915916253724 + 0.03139134227763485*I}	{-0.425, -3.5010995559505456 + 0.04114342239201085*I}	{-0.415, -3.457409799971301 + 0.052991068989407974*I}	{-0.405, -3.408638223393865 + 0.0672044037698396*I}	{-0.395, -3.3549124211969734 + 0.08405018356406257*I}	{-0.385, -3.296370748618007 + 0.10379147088828411*I}	{-0.375, -3.233161314869638 + 0.12668732454022447*I}	{-0.365, -3.1654409195148965 + 0.1529925113527515*I}	{-0.355, -3.0933739488502043 + 0.1829572399619468*I}	{-0.345, -3.017131253777487 + 0.21682691712877444*I}	{-0.33499999999999996, -2.936889035594077 + 0.25484192671283434*I}	{-0.32499999999999996, -2.8528277719886748 + 0.2972374307168857*I}	{-0.315, -2.7651312223713247 + 0.3442431907051726*I}	{-0.305, -2.6739855594906428 + 0.3960834060298124*I}	{-0.295, -2.579578682990288 + 0.4529765621815587*I}	{-0.28500000000000003, -2.482099779803999 + 0.5151352774659785*I}	{-0.275, -2.3817392053913666 + 0.5827661279986152*I}	{-0.265, -2.278688767457222 + 0.6560694181681992*I}	{-0.255, -2.1731424976182283 + 0.735238844152188*I}	{-0.245, -2.0652979924129657 + 0.8204609691513536*I}	{-0.235, -1.9553583862670054 + 0.911914387767002*I}	{-0.22499999999999998, -1.8435349743151326 + 1.0097684007771885*I}	{-0.21499999999999997, -1.7300504144032653 + 1.1141809500439477*I}	{-0.20500000000000002, -1.6151422772629909 + 1.2252954820749888*I}	{-0.195, -1.49906644029575 + 1.3432363376727494*I}	{-0.185, -1.382099376084617 + 1.4681022534192687*I}	{-0.175, -1.264537701709874 + 1.5999577148252442*I}	{-0.16499999999999998, -1.1466923686865442 + 1.7388224297666213*I}	{-0.15499999999999997, -1.0288736015137938 + 1.8846604709925572*I}	{-0.14499999999999996, -0.9113613892263128 + 2.037373278244095*I}	{-0.135, -0.7943558246477163 + 2.1968055423434762*I}	{-0.125, -0.6779038277708982 + 2.3627807330117268*I}	{-0.11499999999999999, -0.561807476588255 + 2.535193151589791*I}	{-0.10499999999999998, -0.4455393766707427 + 2.7141915524676694*I}	{-0.09499999999999997, -0.32822467114847154 + 2.9004839506905613*I}	{-0.08499999999999996, -0.20878610481873938 + 3.0957565105582745*I}	{-0.07500000000000001, -0.0863507763622482 + 3.3031285777887245*I}	{-0.065, 0.039051519304858395 + 3.5275197283785786*I}	{-0.05499999999999999, 0.1655239663064152 + 3.7758915444029455*I}	{-0.044999999999999984, 0.2878797451303643 + 4.057448427723449*I}	{-0.034999999999999976, 0.3951505033689986 + 4.3835209694127535*I}	{-0.024999999999999967, 0.4667515540352407 + 4.7661989085027034*I}	{-0.015000000000000013, 0.4673655021774088 + 5.216906258372088*I}	{-0.0050000000000000044, 0.324826208116218 + 5.764102149493889*I}	{0.0050000000000000044, 0.32482620811621843 - 5.764102149493889*I}	{0.015000000000000013, 0.46736550217741035 - 5.216906258372088*I}	{0.025000000000000022, 0.4667515540352416 - 4.766198908502707*I}	{0.03500000000000003, 0.39515050336899815 - 4.38352096941275*I}	{0.04500000000000004, 0.28787974513036385 - 4.057448427723449*I}	{0.05500000000000005, 0.1655239663064152 - 3.7758915444029455*I}	{0.06500000000000006, 0.03905151930485751 - 3.5275197283785786*I}	{0.07500000000000007, -0.08635077636224864 - 3.3031285777887245*I}	{0.08499999999999996, -0.20878610481873805 - 3.095756510558271*I}	{0.09499999999999997, -0.32822467114847065 - 2.9004839506905613*I}	{0.10499999999999998, -0.4455393766707427 - 2.7141915524676694*I}	{0.11499999999999999, -0.5618074765882555 - 2.535193151589789*I}	{0.125, -0.6779038277708977 - 2.3627807330117268*I}	{0.135, -0.7943558246477154 - 2.1968055423434762*I}	{0.14500000000000002, -0.9113613892263133 - 2.0373732782440914*I}	{0.15500000000000003, -1.0288736015137938 - 1.8846604709925572*I}	{0.16500000000000004, -1.1466923686865478 - 1.7388224297666195*I}	{0.17500000000000004, -1.2645377017098758 - 1.5999577148252433*I}	{0.18500000000000005, -1.3820993760846165 - 1.4681022534192687*I}	{0.19500000000000006, -1.49906644029575 - 1.3432363376727476*I}	{0.20500000000000007, -1.615142277262989 - 1.225295482074987*I}	{0.21499999999999997, -1.730050414403265 - 1.1141809500439468*I}	{0.22499999999999998, -1.8435349743151321 - 1.0097684007771885*I}	{0.235, -1.9553583862670045 - 0.911914387767002*I}	{0.245, -2.0652979924129657 - 0.8204609691513536*I}	{0.255, -2.1731424976182288 - 0.735238844152188*I}	{0.265, -2.278688767457223 - 0.6560694181681974*I}	{0.275, -2.3817392053913666 - 0.5827661279986169*I}	{0.28500000000000003, -2.482099779803999 - 0.5151352774659794*I}	{0.29500000000000004, -2.579578682990288 - 0.4529765621815587*I}	{0.30500000000000005, -2.673985559490644 - 0.39608340602981285*I}	{0.31500000000000006, -2.765131222371324 - 0.34424319070517306*I}	{0.32500000000000007, -2.852827771988678 - 0.2972374307168848*I}	{0.3350000000000001, -2.936889035594079 - 0.2548419267128357*I}	{0.345, -3.017131253777488 - 0.21682691712877356*I}	{0.355, -3.0933739488502043 - 0.1829572399619468*I}	{0.365, -3.1654409195148965 - 0.15299251135275238*I}	{0.375, -3.2331613148696374 - 0.12668732454022447*I}	{0.385, -3.296370748618008 - 0.10379147088828411*I}	{0.395, -3.3549124211969734 - 0.08405018356406257*I}	{0.405, -3.408638223393867 - 0.06720440376983983*I}	{0.41500000000000004, -3.4574097999713 - 0.052991068989407974*I}	{0.42500000000000004, -3.501099555950545 - 0.04114342239201085*I}	{0.43500000000000005, -3.5395915916253724 - 0.031391342277635736*I}	{0.44500000000000006, -3.572782555194512 - 0.02346169021409983*I}	{0.45500000000000007, -3.6005824042085313 - 0.01707867629541382*I}	{0.46499999999999997, -3.6229150689147085 - 0.011964239739949756*I}	{0.475, -3.639719012129189 - 0.007838442848753013*I}	{0.485, -3.6509476815372834 - 0.004419876164162451*I}	{0.495, -3.6565698513800435 - 0.0014260725125329887*I}
{-0.495, -0.5953953691688927 - 0.03645730532863938*I}	{-0.485, -0.5917158340495052 - 0.10923266986502103*I}	{-0.475, -0.5843701286729592 - 0.18159027093901148*I}	{-0.46499999999999997, -0.5733848512486279 - 0.25325151115485217*I}	{-0.455, -0.558799571159081 - 0.32393764378442713*I}	{-0.445, -0.540666437949886 - 0.3933696794185373*I}	{-0.435, -0.5190496644993559 - 0.46126825848558467*I}	{-0.425, -0.4940248889355954 - 0.5273534790988267*I}	{-0.415, -0.46567842192812803 - 0.5913446690187482*I}	{-0.405, -0.4341063887313257 - 0.6529600895983053*I}	{-0.395, -0.39941377901662456 - 0.7119165583615911*I}	{-0.385, -0.3617134223717642 - 0.7679289752921561*I}	{-0.375, -0.3211249137036005 - 0.8207097359194173*I}	{-0.365, -0.2777735210734811 - 0.8699680118528467*I}	{-0.355, -0.23178911923941214 - 0.9154088765262488*I}	{-0.345, -0.183305206018042 - 0.9567322506638967*I}	{-0.33499999999999996, -0.13245807630241302 - 0.9936316385966464*I}	{-0.32499999999999996, -0.0793862511410679 - 1.025792623516133*I}	{-0.315, -0.024230287853157506 - 1.052891087931882*I}	{-0.305, 0.03286686693604102 - 1.0745911264886598*I}	{-0.295, 0.09175877472736271 - 1.090542624361008*I}	{-0.28500000000000003, 0.15229339142114373 - 1.1003784895428261*I}	{-0.275, 0.2143096143811607 - 1.1037115574241767*I}	{-0.265, 0.2776320843084221 - 1.1001312399100363*I}	{-0.255, 0.3420637487377909 - 1.0892000816533018*I}	{-0.245, 0.407375604378855 - 1.070450530185906*I}	{-0.235, 0.4732929591086026 - 1.0433824474058782*I}	{-0.22499999999999998, 0.5394775219268819 - 1.007462213292548*I}	{-0.21499999999999997, 0.6055046962678545 - 0.9621247231033814*I}	{-0.20500000000000002, 0.6708357120836639 - 0.9067801637574653*I}	{-0.195, 0.7347848281930909 - 0.8408281303314533*I}	{-0.185, 0.7964829592759368 - 0.7636822507008723*I}	{-0.175, 0.8548409172095783 - 0.6748086384909979*I}	{-0.16499999999999998, 0.9085179970516692 - 0.5737804193812459*I}	{-0.15499999999999997, 0.9559041973113247 - 0.4603469978390362*I}	{-0.14499999999999996, 0.9951245501266022 - 0.33450913543902683*I}	{-0.135, 1.0240660972304754 - 0.19657916117189034*I}	{-0.125, 1.0404016586173772 - 0.047196032563922685*I}	{-0.11499999999999999, 1.0415292044837656 + 0.1127185475123107*I}	{-0.10499999999999998, 1.024275189073284 + 0.2819781922051785*I}	{-0.09499999999999997, 0.9842298476140185 + 0.4587841105641952*I}	{-0.08499999999999996, 0.9149779474504426 + 0.6393067862952453*I}	{-0.07500000000000001, 0.8085979253224866 + 0.8145676818494856*I}	{-0.065, 0.6600898307568432 + 0.9668086648958831*I}	{-0.05499999999999999, 0.47694530127843504 + 1.0705328761921686*I}	{-0.044999999999999984, 0.2876126604122007 + 1.104794241458213*I}	{-0.034999999999999976, 0.13504534198920515 + 1.073410642096277*I}	{-0.024999999999999967, 0.050385469949770334 + 1.0134581310963133*I}	{-0.015000000000000013, 0.026727731727463122 + 0.9749770897908858*I}	{-0.0050000000000000044, 0.021297261134055057 + 0.9853029112123561*I}	{0.0050000000000000044, 0.021297261134057832 - 0.985302911212357*I}	{0.015000000000000013, 0.026727731727468562 - 0.9749770897908911*I}	{0.025000000000000022, 0.05038546994976667 - 1.013458131096315*I}	{0.03500000000000003, 0.13504534198921037 - 1.0734106420962917*I}	{0.04500000000000004, 0.2876126604122009 - 1.1047942414582241*I}	{0.05500000000000005, 0.4769453012784357 - 1.0705328761921615*I}	{0.06500000000000006, 0.6600898307568389 - 0.9668086648958782*I}	{0.07500000000000007, 0.8085979253224829 - 0.8145676818494794*I}	{0.08499999999999996, 0.9149779474504416 - 0.6393067862952444*I}	{0.09499999999999997, 0.9842298476140168 - 0.458784110564193*I}	{0.10499999999999998, 1.0242751890732855 - 0.2819781922051763*I}	{0.11499999999999999, 1.041529204483762 - 0.11271854751231025*I}	{0.125, 1.0404016586173808 + 0.047196032563922685*I}	{0.135, 1.024066097230477 + 0.19657916117189478*I}	{0.14500000000000002, 0.9951245501266026 + 0.33450913543903216*I}	{0.15500000000000003, 0.9559041973113238 + 0.4603469978390349*I}	{0.16500000000000004, 0.9085179970516652 + 0.573780419381245*I}	{0.17500000000000004, 0.8548409172095777 + 0.6748086384910055*I}	{0.18500000000000005, 0.796482959275937 + 0.7636822507008669*I}	{0.19500000000000006, 0.7347848281930913 + 0.8408281303314538*I}	{0.20500000000000007, 0.6708357120836677 + 0.9067801637574697*I}	{0.21499999999999997, 0.6055046962678541 + 0.9621247231033863*I}	{0.22499999999999998, 0.5394775219268815 + 1.0074622132925493*I}	{0.235, 0.4732929591085999 + 1.0433824474058813*I}	{0.245, 0.40737560437885545 + 1.0704505301859029*I}	{0.255, 0.34206374873779266 + 1.0892000816533025*I}	{0.265, 0.27763208430841857 + 1.100131239910034*I}	{0.275, 0.21430961438115892 + 1.1037115574241803*I}	{0.28500000000000003, 0.1522933914211424 + 1.1003784895428284*I}	{0.29500000000000004, 0.09175877472736049 + 1.090542624361008*I}	{0.30500000000000005, 0.03286686693604235 + 1.0745911264886618*I}	{0.31500000000000006, -0.024230287853161503 + 1.0528910879318816*I}	{0.32500000000000007, -0.07938625114106612 + 1.025792623516128*I}	{0.3350000000000001, -0.13245807630241258 + 0.9936316385966453*I}	{0.345, -0.18330520601804245 + 0.9567322506638991*I}	{0.355, -0.23178911923941392 + 0.9154088765262502*I}	{0.365, -0.27777352107347664 + 0.8699680118528474*I}	{0.375, -0.3211249137035983 + 0.8207097359194186*I}	{0.385, -0.36171342237176507 + 0.7679289752921543*I}	{0.395, -0.39941377901662545 + 0.7119165583615903*I}	{0.405, -0.4341063887313279 + 0.652960089598307*I}	{0.41500000000000004, -0.4656784219281276 + 0.5913446690187485*I}	{0.42500000000000004, -0.4940248889355958 + 0.5273534790988263*I}	{0.43500000000000005, -0.5190496644993532 + 0.4612682584855835*I}	{0.44500000000000006, -0.5406664379498829 + 0.3933696794185364*I}	{0.45500000000000007, -0.5587995711590801 + 0.32393764378442647*I}	{0.46499999999999997, -0.5733848512486261 + 0.25325151115485356*I}	{0.475, -0.5843701286729615 + 0.1815902709390118*I}	{0.485, -0.5917158340495035 + 0.1092326698650216*I}	{0.495, -0.5953953691688936 + 0.03645730532863965*I}
{-0.495, -3.937931398690174 - 0.053714699116194135*I}	{-0.485, -3.9299494384115223 - 0.16089546478978617*I}	{-0.475, -3.9140033191343218 - 0.2673305637560883*I}	{-0.46499999999999997, -3.8901282995278583 - 0.3725236485141821*I}	{-0.455, -3.8583764077560136 - 0.4759794948808957*I}	{-0.445, -3.8188154095588653 - 0.5772044061888533*I}	{-0.435, -3.7715274328056334 - 0.6757065702508108*I}	{-0.425, -3.7166072501966028 - 0.770996352286012*I}	{-0.415, -3.6541602239271507 - 0.8625865039769834*I}	{-0.405, -3.58429991955662 - 0.9499922644844314*I}	{-0.395, -3.5071454014704297 - 1.0327313231686281*I}	{-0.385, -3.422818229706515 - 1.110323605412169*I}	{-0.375, -3.3314391881921996 - 1.1822908316631575*I}	{-0.365, -3.2331247884341163 - 1.2481557848725275*I}	{-0.355, -3.1279836114819575 - 1.3074412020643682*I}	{-0.345, -3.016112575908636 - 1.359668181051857*I}	{-0.33499999999999996, -2.897593252383344 - 1.4043539626442438*I}	{-0.32499999999999996, -2.772488388462195 - 1.4410089118654954*I}	{-0.315, -2.6408388634742943 - 1.4691324793648746*I}	{-0.305, -2.5026613666881596 - 1.488207878564651*I}	{-0.295, -2.3579471871203115 - 1.4976951700568955*I}	{-0.28500000000000003, -2.206662626097435 - 1.4970224115716784*I}	{-0.275, -2.048751700010136 - 1.4855745255087265*I}	{-0.265, -1.8841419952122282 - 1.4626795827121626*I}	{-0.255, -1.712754768966441 - 1.427592341525007*I}	{-0.245, -1.5345206453009337 - 1.379475175116342*I}	{-0.235, -1.3494024884763647 - 1.3173770501948268*I}	{-0.22499999999999998, -1.1574271465516077 - 1.2402120884034245*I}	{-0.21499999999999997, -0.9587275329657392 - 1.1467405469258452*I}	{-0.20500000000000002, -0.7535955646519892 - 1.035556825356768*I}	{-0.195, -0.5425441428817863 - 0.9050911326157951*I}	{-0.185, -0.3263716773992087 - 0.7536329244774289*I}	{-0.175, -0.10621451933177717 - 0.5793830548167078*I}	{-0.16499999999999998, 0.11643922384919203 - 0.3805332593518065*I}	{-0.15499999999999997, 0.33981344359730725 - 0.15534787410130013*I}	{-0.14499999999999996, 0.5620239910128584 + 0.09782813971056692*I}	{-0.135, 0.781364871324941 + 0.3807963616363097*I}	{-0.125, 0.9965218659889029 + 0.696223364273652*I}	{-0.11499999999999999, 1.2061500694680474 + 1.0490772583669705*I}	{-0.10499999999999998, 1.4066647760545397 + 1.4484998142954622*I}	{-0.09499999999999997, 1.5868492831172387 + 1.9082786440686952*I}	{-0.08499999999999996, 1.7197010831898323 + 2.441492223134181*I}	{-0.07500000000000001, 1.758165912012423 + 3.0441985679665775*I}	{-0.065, 1.6496146725927834 + 3.67181996722891*I}	{-0.05499999999999999, 1.3781340094262982 + 4.233015913367056*I}	{-0.044999999999999984, 1.0072558525347513 + 4.633280919921617*I}	{-0.034999999999999976, 0.663492521029044 + 4.853042709883885*I}	{-0.024999999999999967, 0.4475476646946987 + 4.981703962741173*I}	{-0.015000000000000013, 0.34914123296184685 + 5.159218699612791*I}	{-0.0050000000000000044, 0.23538197384803905 + 5.4865595328157015*I}	{0.0050000000000000044, 0.2353819738480353 - 5.486559532815703*I}	{0.015000000000000013, 0.3491412329618552 - 5.159218699612808*I}	{0.025000000000000022, 0.44754766469469653 - 4.981703962741232*I}	{0.03500000000000003, 0.6634925210290561 - 4.8530427098838675*I}	{0.04500000000000004, 1.0072558525347333 - 4.633280919921658*I}	{0.05500000000000005, 1.3781340094262888 - 4.233015913367054*I}	{0.06500000000000006, 1.6496146725927843 - 3.6718199672289065*I}	{0.07500000000000007, 1.7581659120124165 - 3.0441985679665935*I}	{0.08499999999999996, 1.7197010831898245 - 2.441492223134187*I}	{0.09499999999999997, 1.5868492831172303 - 1.908278644068679*I}	{0.10499999999999998, 1.4066647760545437 - 1.448499814295454*I}	{0.11499999999999999, 1.2061500694680498 - 1.049077258366978*I}	{0.125, 0.9965218659889048 - 0.6962233642736404*I}	{0.135, 0.7813648713249365 - 0.3807963616363039*I}	{0.14500000000000002, 0.562023991012846 - 0.09782813971057713*I}	{0.15500000000000003, 0.33981344359729926 + 0.15534787410129836*I}	{0.16500000000000004, 0.11643922384917249 + 0.3805332593518016*I}	{0.17500000000000004, -0.1062145193317916 + 0.5793830548167216*I}	{0.18500000000000005, -0.3263716773992187 + 0.7536329244774294*I}	{0.19500000000000006, -0.5425441428817894 + 0.9050911326157969*I}	{0.20500000000000007, -0.7535955646519858 + 1.0355568253567882*I}	{0.21499999999999997, -0.9587275329657341 + 1.146740546925845*I}	{0.22499999999999998, -1.1574271465516037 + 1.2402120884034324*I}	{0.235, -1.3494024884763673 + 1.3173770501948265*I}	{0.245, -1.534520645300936 + 1.3794751751163392*I}	{0.255, -1.7127547689664364 + 1.4275923415250087*I}	{0.265, -1.8841419952122311 + 1.4626795827121652*I}	{0.275, -2.048751700010141 + 1.485574525508735*I}	{0.28500000000000003, -2.2066626260974385 + 1.4970224115716753*I}	{0.29500000000000004, -2.3579471871203204 + 1.4976951700568952*I}	{0.30500000000000005, -2.5026613666881508 + 1.488207878564654*I}	{0.31500000000000006, -2.640838863474304 + 1.4691324793648692*I}	{0.32500000000000007, -2.772488388462196 + 1.4410089118654863*I}	{0.3350000000000001, -2.8975932523833436 + 1.404353962644247*I}	{0.345, -3.016112575908643 + 1.3596681810518532*I}	{0.355, -3.1279836114819575 + 1.3074412020643664*I}	{0.365, -3.233124788434112 + 1.2481557848725289*I}	{0.375, -3.331439188192207 + 1.1822908316631602*I}	{0.385, -3.4228182297065115 + 1.110323605412167*I}	{0.395, -3.5071454014704297 + 1.0327313231686308*I}	{0.405, -3.5842999195566185 + 0.9499922644844339*I}	{0.41500000000000004, -3.6541602239271533 + 0.8625865039769887*I}	{0.42500000000000004, -3.716607250196607 + 0.7709963522860038*I}	{0.43500000000000005, -3.7715274328056285 + 0.6757065702508035*I}	{0.44500000000000006, -3.8188154095588636 + 0.577204406188855*I}	{0.45500000000000007, -3.8583764077560216 + 0.4759794948808943*I}	{0.46499999999999997, -3.8901282995278628 + 0.3725236485141904*I}	{0.475, -3.914003319134321 + 0.26733056375608283*I}	{0.485, -3.9299494384115166 + 0.16089546478978636*I}	{0.495, -3.937931398690184 + 0.053714699116198236*I}

==> excitation0.dat <==
-0.495	-4.4711208552435	-0.028094082390606415
-0.485	-4.463005753216703	-0.08415806790122143
-0.475	-4.446805901619882	-0.1398500267863882
-0.46499999999999997	-4.422581879108495	-0.19492364368207804
-0.455	-4.390424238516337	-0.24913515132812936
-0.445	-4.350453130063887	-0.3022443389063614
-0.435	-4.302817801279832	-0.354015549586573
-0.425	-4.247695975611833	-0.4042186643564408
-0.415	-4.185293112191418	-0.4526300693316807
-0.405	-4.115841549703974	-0.4990336038908585
-0.395	-4.039599537797814	-0.5432214871553482
-0.385	-3.956850159946674	-0.5849952205400106
-0.375	-3.867900152158252	-0.6241664643349154
-0.365	-3.773078622398563	-0.6605578865438557
-0.355	-3.6727356760795655	-0.6940039825029864
-0.345	-3.5672409534378007	-0.7243518641338751
-0.33499999999999996	-3.456982085117604	-0.7514620180519027
-0.32499999999999996	-3.342363072767446	-0.7752090321553058
-0.315	-3.223802601966831	-0.7954822907658154
-0.305	-3.101732295329919	-0.8121866388824457
-0.295	-2.9765949141878174	-0.8252430166511688
-0.28500000000000003	-2.848842517843638	-0.8345890657523061
-0.275	-2.7189345900342152	-0.84017971007404
-0.265	-2.587336142934343	-0.8419877137885932
-0.255	-2.4545158098218915	-0.8400042207959482
-0.245	-2.3209439384087585	-0.8342392804755234
-0.235	-2.187090697865008	-0.8247223658265335
-0.22499999999999998	-2.0534242137634524	-0.811502891436775
-0.21499999999999997	-1.920408746607486	-0.7946507403740406
-0.20500000000000002	-1.7885029313572134	-0.7742568111554946
-0.195	-1.6581580975538501	-0.7504335985787081
-0.185	-1.5298166924296952	-0.7233158256294834
-0.175	-1.4039108330326056	-0.6930611482639581
-0.16499999999999998	-1.2808610182720566	-0.6598509611169274
-0.15499999999999997	-1.1610750384984052	-0.6238913409056694
-0.14499999999999996	-1.0449471296872126	-0.5854141767018
-0.135	-0.9328574330123924	-0.5446785542627413
-0.125	-0.8251718410229774	-0.5019724883723469
-0.11499999999999999	-0.7222423429742537	-0.45761513783830843
-0.10499999999999998	-0.6244080314386096	-0.41195970139056826
-0.09499999999999997	-0.5319970134820967	-0.3653972952661162
-0.08499999999999996	-0.44532960784123343	-0.31836228483470697
-0.07500000000000001	-0.36472345565976827	-0.2713398427450322
-0.065	-0.29050163557738706	-0.22487706039351085
-0.05499999999999999	-0.22300580701723993	-0.17960003498382715
-0.044999999999999984	-0.16261845466930092	-0.13624171465973456
-0.034999999999999976	-0.10980335415614428	-0.095690986024624
-0.024999999999999967	-0.06518798087092459	-0.05908966122361292
-0.015000000000000013	-0.02976579432762344	-0.02806281741081662
-0.0050000000000000044	-0.005622571431675383	-0.005513247331741411
0.0050000000000000044	-0.005622571431675383	0.005513247331741411
0.015000000000000013	-0.02976579432762344	0.02806281741081662
0.025000000000000022	-0.06518798087092481	0.05908966122361292
0.03500000000000003	-0.1098033541561445	0.095690986024624
0.04500000000000004	-0.16261845466930136	0.13624171465973456
0.05500000000000005	-0.2230058070172407	0.17960003498382804
0.06500000000000006	-0.2905016355773874	0.22487706039351085
0.07500000000000007	-0.36472345565976894	0.2713398427450331
0.08499999999999996	-0.44532960784123343	0.31836228483470697
0.09499999999999997	-0.5319970134820967	0.3653972952661162
0.10499999999999998	-0.6244080314386096	0.41195970139056826
0.11499999999999999	-0.7222423429742537	0.45761513783830843
0.125	-0.8251718410229774	0.5019724883723469
0.135	-0.9328574330123924	0.5446785542627413
0.14500000000000002	-1.044947129687213	0.5854141767018008
0.15500000000000003	-1.1610750384984057	0.6238913409056694
0.16500000000000004	-1.2808610182720586	0.6598509611169279
0.17500000000000004	-1.4039108330326067	0.693061148263959
0.18500000000000005	-1.5298166924296952	0.7233158256294834
0.19500000000000006	-1.6581580975538501	0.7504335985787085
0.20500000000000007	-1.7885029313572138	0.7742568111554942
0.21499999999999997	-1.920408746607486	0.7946507403740406
0.22499999999999998	-2.0534242137634524	0.811502891436775
0.235	-2.187090697865008	0.8247223658265335
0.245	-2.3209439384087585	0.8342392804755234
0.255	-2.4545158098218915	0.8400042207959482
0.265	-2.587336142934343	0.8419877137885932
0.275	-2.7189345900342152	0.84017971007404
0.28500000000000003	-2.848842517843638	0.8345890657523061
0.29500000000000004	-2.9765949141878174	0.8252430166511688
0.30500000000000005	-3.10173229532992	0.8121866388824457
0.31500000000000006	-3.223802601966833	0.7954822907658161
0.32500000000000007	-3.342363072767447	0.7752090321553042
0.3350000000000001	-3.456982085117605	0.751462018051902
0.345	-3.5672409534378007	0.7243518641338751
0.355	-3.6727356760795655	0.6940039825029864
0.365	-3.773078622398563	0.6605578865438557
0.375	-3.867900152158252	0.6241664643349154
0.385	-3.956850159946674	0.5849952205400106
0.395	-4.039599537797814	0.5432214871553482
0.405	-4.115841549703974	0.4990336038908585
0.41500000000000004	-4.185293112191418	0.45263006933168026
0.42500000000000004	-4.247695975611835	0.4042186643564394
0.43500000000000005	-4.302817801279832	0.3540155495865728
0.44500000000000006	-4.350453130063887	0.3022443389063614
0.45500000000000007	-4.390424238516337	0.24913515132812936
0.46499999999999997	-4.422581879108495	0.19492364368207804
0.475	-4.446805901619882	0.1398500267863882
0.485	-4.463005753216703	0.08415806790122143
0.495	-4.4711208552435	0.028094082390606415

==> excitation2.dat <==
-0.495	-6.295776611081417	-0.025313086815563848
-0.485	-6.2850312459514255	-0.07575204565674638
-0.475	-6.263577927696965	-0.12562998346074
-0.46499999999999997	-6.231491303006404	-0.1745749620133835
-0.455	-6.188882899366069	-0.22221814996306005
-0.445	-6.1359005961448885	-0.2681950519437039
-0.435	-6.072727922973391	-0.31214672427292367
-0.425	-5.9995831885690345	-0.353720973669343
-0.415	-5.916718444033711	-0.3925735356398008
-0.405	-5.824418285584586	-0.42836922943583067
-0.395	-5.722998502692086	-0.46078308676764923
-0.385	-5.612804578706466	-0.4895014517904448
-0.375	-5.494210052275944	-0.5142230502400721
-0.365	-5.36761474921441	-0.5346600259919587
-0.355	-5.233442895984441	-0.5505389437496998
-0.345	-5.092141127637371	-0.5616017570431479
-0.33499999999999996	-4.944176404906212	-0.5676067412429326
-0.32499999999999996	-4.790033857174969	-0.5683293919028368
-0.315	-4.630214570222576	-0.563563289466697
-0.305	-4.465233339895601	-0.5531209322909612
-0.295	-4.295616415071361	-0.5368345411461415
-0.28500000000000003	-4.121899255200635	-0.5145568400287576
-0.275	-3.944624328971482	-0.4861618204621311
-0.265	-3.7643389805595735	-0.451545499781153
-0.255	-3.5815933874673367	-0.41062668852636297
-0.245	-3.3969386274125695	-0.3633477883461609
-0.235	-3.210924858442514	-0.30967564986004015
-0.22499999999999998	-3.024099592281564	-0.249602529313659
-0.21499999999999997	-2.8370059995641945	-0.18314719166368687
-0.20500000000000002	-2.650181117728695	-0.11035621095920378
-0.195	-2.4641537247851444	-0.031305505220256435
-0.185	-2.2794414778736845	0.05389791102175301
-0.175	-2.0965466761859357	0.14511411358191184
-0.16499999999999998	-1.9159496836756913	0.24216886300092044
-0.15499999999999997	-1.7380986635480498	0.3448537033643517
-0.14499999999999996	-1.563393956870339	0.4529298423589956
-0.135	-1.3921655301301774	0.5661401377410282
-0.125	-1.2246432170584982	0.684236724757822
-0.11499999999999999	-1.0609235144922395	0.8070360617397228
-0.10499999999999998	-0.9009457715602653	0.9345169386355705
-0.09499999999999997	-0.7445067669104372	1.0669758041913473
-0.08499999999999996	-0.5913639327639567	1.205239280773966
-0.07500000000000001	-0.4414917343763317	1.3508982357360195
-0.065	-0.29554141247247157	1.5064792556930584
-0.05499999999999999	-0.15550742789713845	1.6754429747777664
-0.044999999999999984	-0.025572253889698415	1.8619165152738661
-0.034999999999999976	0.08688167512051925	2.070082362066238
-0.024999999999999967	0.17008882596718933	2.3032531611441556
-0.015000000000000013	0.2059144471162494	2.5637032401114555
-0.0050000000000000044	0.15775319258240394	2.862096481177761
0.0050000000000000044	0.157753192582404	-2.862096481177761
0.015000000000000013	0.20591444711624968	-2.5637032401114555
0.025000000000000022	0.17008882596718866	-2.3032531611441556
0.03500000000000003	0.08688167512051892	-2.070082362066236
0.04500000000000004	-0.02557225388969897	-1.8619165152738648
0.05500000000000005	-0.15550742789713956	-1.6754429747777655
0.06500000000000006	-0.2955414124724727	-1.506479255693057
0.07500000000000007	-0.44149173437633327	-1.3508982357360182
0.08499999999999996	-0.5913639327639563	-1.2052392807739647
0.09499999999999997	-0.7445067669104367	-1.0669758041913473
0.10499999999999998	-0.9009457715602652	-0.934516938635571
0.11499999999999999	-1.0609235144922398	-0.8070360617397223
0.125	-1.2246432170584982	-0.684236724757822
0.135	-1.3921655301301765	-0.5661401377410282
0.14500000000000002	-1.5633939568703403	-0.45292984235899425
0.15500000000000003	-1.7380986635480498	-0.3448537033643517
0.16500000000000004	-1.9159496836756948	-0.24216886300092
0.17500000000000004	-2.096546676185938	-0.14511411358191117
0.18500000000000005	-2.279441477873684	-0.05389791102175301
0.19500000000000006	-2.4641537247851444	0.031305505220257546
0.20500000000000007	-2.650181117728696	0.11035621095920467
0.21499999999999997	-2.8370059995641945	0.1831471916636871
0.22499999999999998	-3.024099592281564	0.249602529313659
0.235	-3.210924858442514	0.30967564986004015
0.245	-3.3969386274125695	0.3633477883461609
0.255	-3.581593387467337	0.41062668852636275
0.265	-3.7643389805595735	0.45154549978115344
0.275	-3.944624328971482	0.48616182046213086
0.28500000000000003	-4.121899255200635	0.5145568400287571
0.29500000000000004	-4.295616415071361	0.5368345411461415
0.30500000000000005	-4.465233339895603	0.5531209322909608
0.31500000000000006	-4.630214570222579	0.5635632894666975
0.32500000000000007	-4.790033857174972	0.5683293919028357
0.3350000000000001	-4.944176404906214	0.5676067412429316
0.345	-5.092141127637371	0.5616017570431481
0.355	-5.233442895984441	0.5505389437496996
0.365	-5.36761474921441	0.5346600259919585
0.375	-5.494210052275944	0.5142230502400721
0.385	-5.612804578706466	0.4895014517904448
0.395	-5.722998502692086	0.46078308676764945
0.405	-5.824418285584587	0.4283692294358306
0.41500000000000004	-5.916718444033711	0.3925735356398006
0.42500000000000004	-5.999583188569038	0.3537209736693417
0.43500000000000005	-6.072727922973391	0.31214672427292334
0.44500000000000006	-6.1359005961448885	0.2681950519437039
0.45500000000000007	-6.188882899366069	0.22221814996305994
0.46499999999999997	-6.231491303006404	0.17457496201338357
0.475	-6.263577927696965	0.12562998346073992
0.485	-6.2850312459514255	0.07575204565674626
0.495	-6.295776611081417	0.025313086815563865

==> excitation4.dat <==
-0.495	-6.616321744645664	-0.033227418676405905
-0.485	-6.604617565108334	-0.09946209593923565
-0.475	-6.58124940122698	-0.16503692756287197
-0.46499999999999997	-6.5462974281329736	-0.22951412893987638
-0.455	-6.4998813712457055	-0.29245907386616943
-0.445	-6.442159863986054	-0.3534415372578244
-0.435	-6.373329595586162	-0.4120369172242974
-0.425	-6.293624252823272	-0.4678274305745721
-0.415	-6.203313260770173	-0.5204032757657058
-0.405	-6.10270032914829	-0.5693637571658958
-0.395	-5.992121812661066	-0.6143183642608874
-0.385	-5.871944895859594	-0.6548877990402249
-0.375	-5.742565615750907	-0.6907049442089466
-0.365	-5.604406738625728	-0.7214157640280976
-0.355	-5.4579155116069895	-0.7466801284445039
-0.345	-5.3035613143839155	-0.766172549691876
-0.33499999999999996	-5.141833242717973	-0.7795828187327787
-0.32499999999999996	-4.97323766284649	-0.7866165268339469
-0.315	-4.798295785171365	-0.7869954554184869
-0.305	-4.617541316946606	-0.7804578155123343
-0.295	-4.43151826742546	-0.7667583173198235
-0.28500000000000003	-4.2407789954040815	-0.7456680519448408
-0.275	-4.045882608424471	-0.7169741729844485
-0.265	-3.847393844721785	-0.6804793786894177
-0.255	-3.6458825919355156	-0.6360012200783387
-0.245	-3.441924217196521	-0.5833713030641705
-0.235	-3.2361008940837115	-0.5224345214229515
-0.22499999999999998	-3.029004098700179	-0.45304856150044154
-0.21499999999999997	-2.8212383833410715	-0.3750840662344749
-0.20500000000000002	-2.6134263765089867	-0.28842603301368497
-0.195	-2.4062146301911196	-0.1929772173001753
-0.185	-2.2002793378016428	-0.08866442809569533
-0.175	-1.9963299689929745	0.02455159284449286
-0.16499999999999998	-1.7951074825536582	0.1466629818687768
-0.15499999999999997	-1.5973722986593024	0.27760108650314097
-0.14499999999999996	-1.40387688866621	0.41723045916102763
-0.135	-1.2153219635185593	0.5653675151968113
-0.125	-1.0323103931070197	0.721851180954435
-0.11499999999999999	-0.8553479845900158	0.8866932088266972
-0.10499999999999998	-0.6849948244226961	1.0602954510546843
-0.09499999999999997	-0.5222999557638575	1.2435912332661652
-0.08499999999999996	-0.36951037163328687	1.437745893006758
-0.07500000000000001	-0.23053162421024445	1.6429816064651164
-0.065	-0.1099292665908172	1.8568190867568508
-0.05499999999999999	-0.009755889648190436	2.0738230788872283
-0.044999999999999984	0.07333281944524862	2.2895958529512437
-0.034999999999999976	0.14523062543348514	2.5075738616960157
-0.024999999999999967	0.2043587387543293	2.741291925202518
-0.015000000000000013	0.23107674064229772	3.0080265450611154
-0.0050000000000000044	0.17512672358966327	3.3281693158802867
0.0050000000000000044	0.17512672358966344	-3.328169315880287
0.015000000000000013	0.2310767406422992	-3.008026545061117
0.025000000000000022	0.20435873875432803	-2.741291925202522
0.03500000000000003	0.14523062543348622	-2.507573861696014
0.04500000000000004	0.07333281944524697	-2.2895958529512463
0.05500000000000005	-0.009755889648192045	-2.0738230788872265
0.06500000000000006	-0.10992926659081881	-1.8568190867568486
0.07500000000000007	-0.23053162421024687	-1.6429816064651153
0.08499999999999996	-0.36951037163328704	-1.437745893006757
0.09499999999999997	-0.5222999557638577	-1.2435912332661638
0.10499999999999998	-0.6849948244226955	-1.0602954510546838
0.11499999999999999	-0.8553479845900164	-0.8866932088266972
0.125	-1.032310393107019	-0.7218511809544342
0.135	-1.2153219635185584	-0.5653675151968104
0.14500000000000002	-1.403876888666212	-0.4172304591610263
0.15500000000000003	-1.597372298659303	-0.2776010865031412
0.16500000000000004	-1.7951074825536635	-0.14666298186877677
0.17500000000000004	-1.9963299689929777	-0.02455159284449039
0.18500000000000005	-2.200279337801643	0.08866442809569469
0.19500000000000006	-2.40621463019112	0.19297721730017658
0.20500000000000007	-2.6134263765089867	0.28842603301368763
0.21499999999999997	-2.821238383341071	0.37508406623447565
0.22499999999999998	-3.0290040987001787	0.4530485615004422
0.235	-3.236100894083712	0.522434521422952
0.245	-3.441924217196521	0.58337130306417
0.255	-3.645882591935515	0.6360012200783386
0.265	-3.8473938447217857	0.680479378689418
0.275	-4.0458826084244714	0.7169741729844493
0.28500000000000003	-4.2407789954040815	0.7456680519448404
0.29500000000000004	-4.431518267425461	0.7667583173198234
0.30500000000000005	-4.617541316946607	0.7804578155123344
0.31500000000000006	-4.798295785171368	0.786995455418487
0.32500000000000007	-4.9732376628464925	0.7866165268339447
0.3350000000000001	-5.141833242717975	0.7795828187327778
0.345	-5.303561314383916	0.7661725496918763
0.355	-5.4579155116069895	0.7466801284445037
0.365	-5.604406738625727	0.7214157640280975
0.375	-5.742565615750907	0.6907049442089469
0.385	-5.871944895859594	0.6548877990402245
0.395	-5.992121812661066	0.6143183642608876
0.405	-6.102700329148291	0.569363757165896
0.41500000000000004	-6.203313260770174	0.520403275765706
0.42500000000000004	-6.2936242528232755	0.4678274305745702
0.43500000000000005	-6.373329595586162	0.4120369172242965
0.44500000000000006	-6.442159863986053	0.3534415372578244
0.45500000000000007	-6.4998813712457055	0.29245907386616915
0.46499999999999997	-6.5462974281329736	0.22951412893987716
0.475	-6.58124940122698	0.16503692756287158
0.485	-6.604617565108333	0.0994620959392356
0.495	-6.616321744645665	0.03322741867640621

==> excitation_re.dat <==
{-0.495, -4.4711208552435}	{-0.495, -1.8210265859858112}	{-0.495, -3.6565698513800435}	{-0.495, -0.5953953691688927}	{-0.495, -3.937931398690174}
{-0.485, -4.463005753216703}	{-0.485, -1.8185771447008041}	{-0.485, -3.6509476815372834}	{-0.485, -0.5917158340495052}	{-0.485, -3.9299494384115223}
{-0.475, -4.446805901619882}	{-0.475, -1.8136845460895712}	{-0.475, -3.639719012129189}	{-0.475, -0.5843701286729592}	{-0.475, -3.9140033191343218}
{-0.46499999999999997, -4.422581879108495}	{-0.46499999999999997, -1.8063613133384626}	{-0.46499999999999997, -3.6229150689147085}	{-0.46499999999999997, -0.5733848512486279}	{-0.46499999999999997, -3.8901282995278583}
{-0.455, -4.390424238516337}	{-0.455, -1.7966261195951985}	{-0.455, -3.6005824042085313}	{-0.455, -0.558799571159081}	{-0.455, -3.8583764077560136}
{-0.445, -4.350453130063887}	{-0.445, -1.784503654564749}	{-0.445, -3.572782555194512}	{-0.445, -0.540666437949886}	{-0.445, -3.8188154095588653}
{-0.435, -4.302817801279832}	{-0.435, -1.770024447574432}	{-0.435, -3.5395915916253724}	{-0.435, -0.5190496644993559}	{-0.435, -3.7715274328056334}
{-0.425, -4.247695975611833}	{-0.425, -1.7532246479391298}	{-0.425, -3.5010995559505456}	{-0.425, -0.4940248889355954}	{-0.425, -3.7166072501966028}
{-0.415, -4.185293112191418}	{-0.415, -1.734145763698936}	{-0.415, -3.457409799971301}	{-0.415, -0.46567842192812803}	{-0.415, -3.6541602239271507}
{-0.405, -4.115841549703974}	{-0.405, -1.7128343600642904}	{-0.405, -3.408638223393865}	{-0.405, -0.4341063887313257}	{-0.405, -3.58429991955662}
{-0.395, -4.039599537797814}	{-0.395, -1.6893417191900553}	{-0.395, -3.3549124211969734}	{-0.395, -0.39941377901662456}	{-0.395, -3.5071454014704297}
{-0.385, -3.956850159946674}	{-0.385, -1.6637234632105824}	{-0.385, -3.296370748618007}	{-0.385, -0.3617134223717642}	{-0.385, -3.422818229706515}
{-0.375, -3.867900152158252}	{-0.375, -1.6360391428005663}	{-0.375, -3.233161314869638}	{-0.375, -0.3211249137036005}	{-0.375, -3.3314391881921996}
{-0.365, -3.773078622398563}	{-0.365, -1.6063517938742469}	{-0.365, -3.1654409195148965}	{-0.365, -0.2777735210734811}	{-0.365, -3.2331247884341163}
{-0.355, -3.6727356760795655}	{-0.355, -1.5747274653846484}	{-0.355, -3.0933739488502043}	{-0.355, -0.23178911923941214}	{-0.355, -3.1279836114819575}
{-0.345, -3.5672409534378007}	{-0.345, -1.5412347215103952}	{-0.345, -3.017131253777487}	{-0.345, -0.183305206018042}	{-0.345, -3.016112575908636}
{-0.33499999999999996, -3.456982085117604}	{-0.33499999999999996, -1.505944121780177}	{-0.33499999999999996, -2.936889035594077}	{-0.33499999999999996, -0.13245807630241302}	{-0.33499999999999996, -2.897593252383344}
{-0.32499999999999996, -3.342363072767446}	{-0.32499999999999996, -1.4689276828207083}	{-0.32499999999999996, -2.8528277719886748}	{-0.32499999999999996, -0.0793862511410679}	{-0.32499999999999996, -2.772488388462195}
{-0.315, -3.223802601966831}	{-0.315, -1.4302583253258283}	{-0.315, -2.7651312223713247}	{-0.315, -0.024230287853157506}	{-0.315, -2.6408388634742943}
{-0.305, -3.101732295329919}	{-0.305, -1.3900093093860426}	{-0.305, -2.6739855594906428}	{-0.305, 0.03286686693604102}	{-0.305, -2.5026613666881596}
{-0.295, -2.9765949141878174}	{-0.295, -1.348253660271943}	{-0.295, -2.579578682990288}	{-0.295, 0.09175877472736271}	{-0.295, -2.3579471871203115}
{-0.28500000000000003, -2.848842517843638}	{-0.28500000000000003, -1.305063584811995}	{-0.28500000000000003, -2.482099779803999}	{-0.28500000000000003, 0.15229339142114373}	{-0.28500000000000003, -2.206662626097435}
{-0.275, -2.7189345900342152}	{-0.275, -1.260509875178851}	{-0.275, -2.3817392053913666}	{-0.275, 0.2143096143811607}	{-0.275, -2.048751700010136}
{-0.265, -2.587336142934343}	{-0.265, -1.2146612915218498}	{-0.265, -2.278688767457222}	{-0.265, 0.2776320843084221}	{-0.265, -1.8841419952122282}
{-0.255, -2.4545158098218915}	{-0.255, -1.1675839064817768}	{-0.255, -2.1731424976182283}	{-0.255, 0.3420637487377909}	{-0.255, -1.712754768966441}
{-0.245, -2.3209439384087585}	{-0.245, -1.119340381801139}	{-0.245, -2.0652979924129657}	{-0.245, 0.407375604378855}	{-0.245, -1.5345206453009337}
{-0.235, -2.187090697865008}	{-0.235, -1.069989128021509}	{-0.235, -1.9553583862670054}	{-0.235, 0.4732929591086026}	{-0.235, -1.3494024884763647}
{-0.22499999999999998, -2.0534242137634524}	{-0.22499999999999998, -1.0195832698786567}	{-0.22499999999999998, -1.8435349743151326}	{-0.22499999999999998, 0.5394775219268819}	{-0.22499999999999998, -1.1574271465516077}
{-0.21499999999999997, -1.920408746607486}	{-0.21499999999999997, -0.9681692987117838}	{-0.21499999999999997, -1.7300504144032653}	{-0.21499999999999997, 0.6055046962678545}	{-0.21499999999999997, -0.9587275329657392}
{-0.20500000000000002, -1.7885029313572134}	{-0.20500000000000002, -0.9157852341114681}	{-0.20500000000000002, -1.6151422772629909}	{-0.20500000000000002, 0.6708357120836639}	{-0.20500000000000002, -0.7535955646519892}
{-0.195, -1.6581580975538501}	{-0.195, -0.8624580343147139}	{-0.195, -1.49906644029575}	{-0.195, 0.7347848281930909}	{-0.195, -0.5425441428817863}
{-0.185, -1.5298166924296952}	{-0.185, -0.80819988284567}	{-0.185, -1.382099376084617}	{-0.185, 0.7964829592759368}	{-0.185, -0.3263716773992087}
{-0.175, -1.4039108330326056}	{-0.175, -0.7530028354517226}	{-0.175, -1.264537701709874}	{-0.175, 0.8548409172095783}	{-0.175, -0.10621451933177717}
{-0.16499999999999998, -1.2808610182720566}	{-0.16499999999999998, -0.6968311464639974}	{-0.16499999999999998, -1.1466923686865442}	{-0.16499999999999998, 0.9085179970516692}	{-0.16499999999999998, 0.11643922384919203}
{-0.15499999999999997, -1.1610750384984052}	{-0.15499999999999997, -0.639610449342392}	{-0.15499999999999997, -1.0288736015137938}	{-0.15499999999999997, 0.9559041973113247}	{-0.15499999999999997, 0.33981344359730725}
{-0.14499999999999996, -1.0449471296872126}	{-0.14499999999999996, -0.5812129597530966}	{-0.14499999999999996, -0.9113613892263128}	{-0.14499999999999996, 0.9951245501266022}	{-0.14499999999999996, 0.5620239910128584}
{-0.135, -0.9328574330123924}	{-0.135, -0.5214382819117114}	{-0.135, -0.7943558246477163}	{-0.135, 1.0240660972304754}	{-0.135, 0.781364871324941}
{-0.125, -0.8251718410229774}	{-0.125, -0.45999083818559283}	{-0.125, -0.6779038277708982}	{-0.125, 1.0404016586173772}	{-0.125, 0.9965218659889029}
{-0.11499999999999999, -0.7222423429742537}	{-0.11499999999999999, -0.39645860474184413}	{-0.11499999999999999, -0.561807476588255}	{-0.11499999999999999, 1.0415292044837656}	{-0.11499999999999999, 1.2061500694680474}
{-0.10499999999999998, -0.6244080314386096}	{-0.10499999999999998, -0.3303057919079402}	{-0.10499999999999998, -0.4455393766707427}	{-0.10499999999999998, 1.024275189073284}	{-0.10499999999999998, 1.4066647760545397}
{-0.09499999999999997, -0.5319970134820967}	{-0.09499999999999997, -0.2609071712824451}	{-0.09499999999999997, -0.32822467114847154}	{-0.09499999999999997, 0.9842298476140185}	{-0.09499999999999997, 1.5868492831172387}
{-0.08499999999999996, -0.44532960784123343}	{-0.08499999999999996, -0.18767559743607687}	{-0.08499999999999996, -0.20878610481873938}	{-0.08499999999999996, 0.9149779474504426}	{-0.08499999999999996, 1.7197010831898323}
{-0.07500000000000001, -0.36472345565976827}	{-0.07500000000000001, -0.11036116925200279}	{-0.07500000000000001, -0.0863507763622482}	{-0.07500000000000001, 0.8085979253224866}	{-0.07500000000000001, 1.758165912012423}
{-0.065, -0.29050163557738706}	{-0.065, -0.029605313442598202}	{-0.065, 0.039051519304858395}	{-0.065, 0.6600898307568432}	{-0.065, 1.6496146725927834}
{-0.05499999999999999, -0.22300580701723993}	{-0.05499999999999999, 0.052234775086995366}	{-0.05499999999999999, 0.1655239663064152}	{-0.05499999999999999, 0.47694530127843504}	{-0.05499999999999999, 1.3781340094262982}
{-0.044999999999999984, -0.16261845466930092}	{-0.044999999999999984, 0.13015252899402285}	{-0.044999999999999984, 0.2878797451303643}	{-0.044999999999999984, 0.2876126604122007}	{-0.044999999999999984, 1.0072558525347513}
{-0.034999999999999976, -0.10980335415614428}	{-0.034999999999999976, 0.19579480686882778}	{-0.034999999999999976, 0.3951505033689986}	{-0.034999999999999976, 0.13504534198920515}	{-0.034999999999999976, 0.663492521029044}
{-0.024999999999999967, -0.06518798087092459}	{-0.024999999999999967, 0.23717783665860748}	{-0.024999999999999967, 0.4667515540352407}	{-0.024999999999999967, 0.050385469949770334}	{-0.024999999999999967, 0.4475476646946987}
{-0.015000000000000013, -0.02976579432762344}	{-0.015000000000000013, 0.23767773179904128}	{-0.015000000000000013, 0.4673655021774088}	{-0.015000000000000013, 0.026727731727463122}	{-0.015000000000000013, 0.34914123296184685}
{-0.0050000000000000044, -0.005622571431675383}	{-0.0050000000000000044, 0.16433842397004966}	{-0.0050000000000000044, 0.324826208116218}	{-0.0050000000000000044, 0.021297261134055057}	{-0.0050000000000000044, 0.23538197384803905}
{0.0050000000000000044, -0.005622571431675383}	{0.0050000000000000044, 0.16433842397004955}	{0.0050000000000000044, 0.32482620811621843}	{0.0050000000000000044, 0.021297261134057832}	{0.0050000000000000044, 0.2353819738480353}
{0.015000000000000013, -0.02976579432762344}	{0.015000000000000013, 0.23767773179904106}	{0.015000000000000013, 0.46736550217741035}	{0.015000000000000013, 0.026727731727468562}	{0.015000000000000013, 0.3491412329618552}
{0.025000000000000022, -0.06518798087092481}	{0.025000000000000022, 0.23717783665860614}	{0.025000000000000022, 0.4667515540352416}	{0.025000000000000022, 0.05038546994976667}	{0.025000000000000022, 0.44754766469469653}
{0.03500000000000003, -0.1098033541561445}	{0.03500000000000003, 0.19579480686882778}	{0.03500000000000003, 0.39515050336899815}	{0.03500000000000003, 0.13504534198921037}	{0.03500000000000003, 0.6634925210290561}
{0.04500000000000004, -0.16261845466930136}	{0.04500000000000004, 0.13015252899402285}	{0.04500000000000004, 0.28787974513036385}	{0.04500000000000004, 0.2876126604122009}	{0.04500000000000004, 1.0072558525347333}
{0.05500000000000005, -0.2230058070172407}	{0.05500000000000005, 0.0522347750869947}	{0.05500000000000005, 0.1655239663064152}	{0.05500000000000005, 0.4769453012784357}	{0.05500000000000005, 1.3781340094262888}
{0.06500000000000006, -0.2905016355773874}	{0.06500000000000006, -0.029605313442599313}	{0.06500000000000006, 0.03905151930485751}	{0.06500000000000006, 0.6600898307568389}	{0.06500000000000006, 1.6496146725927843}
{0.07500000000000007, -0.36472345565976894}	{0.07500000000000007, -0.11036116925200434}	{0.07500000000000007, -0.08635077636224864}	{0.07500000000000007, 0.8085979253224829}	{0.07500000000000007, 1.7581659120124165}
{0.08499999999999996, -0.44532960784123343}	{0.08499999999999996, -0.18767559743607665}	{0.08499999999999996, -0.20878610481873805}	{0.08499999999999996, 0.9149779474504416}	{0.08499999999999996, 1.7197010831898245}
{0.09499999999999997, -0.5319970134820967}	{0.09499999999999997, -0.26090717128244467}	{0.09499999999999997, -0.32822467114847065}	{0.09499999999999997, 0.9842298476140168}	{0.09499999999999997, 1.5868492831172303}
{0.10499999999999998, -0.6244080314386096}	{0.10499999999999998, -0.33030579190793996}	{0.10499999999999998, -0.4455393766707427}	{0.10499999999999998, 1.0242751890732855}	{0.10499999999999998, 1.4066647760545437}
{0.11499999999999999, -0.7222423429742537}	{0.11499999999999999, -0.39645860474184413}	{0.11499999999999999, -0.5618074765882555}	{0.11499999999999999, 1.041529204483762}	{0.11499999999999999, 1.2061500694680498}
{0.125, -0.8251718410229774}	{0.125, -0.45999083818559283}	{0.125, -0.6779038277708977}	{0.125, 1.0404016586173808}	{0.125, 0.9965218659889048}
{0.135, -0.9328574330123924}	{0.135, -0.5214382819117109}	{0.135, -0.7943558246477154}	{0.135, 1.024066097230477}	{0.135, 0.7813648713249365}
{0.14500000000000002, -1.044947129687213}	{0.14500000000000002, -0.5812129597530982}	{0.14500000000000002, -0.9113613892263133}	{0.14500000000000002, 0.9951245501266026}	{0.14500000000000002, 0.562023991012846}
{0.15500000000000003, -1.1610750384984057}	{0.15500000000000003, -0.6396104493423915}	{0.15500000000000003, -1.0288736015137938}	{0.15500000000000003, 0.9559041973113238}	{0.15500000000000003, 0.33981344359729926}
{0.16500000000000004, -1.2808610182720586}	{0.16500000000000004, -0.6968311464639987}	{0.16500000000000004, -1.1466923686865478}	{0.16500000000000004, 0.9085179970516652}	{0.16500000000000004, 0.11643922384917249}
{0.17500000000000004, -1.4039108330326067}	{0.17500000000000004, -0.7530028354517246}	{0.17500000000000004, -1.2645377017098758}	{0.17500000000000004, 0.8548409172095777}	{0.17500000000000004, -0.1062145193317916}
{0.18500000000000005, -1.5298166924296952}	{0.18500000000000005, -0.8081998828456696}	{0.18500000000000005, -1.3820993760846165}	{0.18500000000000005, 0.796482959275937}	{0.18500000000000005, -0.3263716773992187}
{0.19500000000000006, -1.6581580975538501}	{0.19500000000000006, -0.8624580343147139}	{0.19500000000000006, -1.49906644029575}	{0.19500000000000006, 0.7347848281930913}	{0.19500000000000006, -0.5425441428817894}
{0.20500000000000007, -1.7885029313572138}	{0.20500000000000007, -0.915785234111469}	{0.20500000000000007, -1.615142277262989}	{0.20500000000000007, 0.6708357120836677}	{0.20500000000000007, -0.7535955646519858}
{0.21499999999999997, -1.920408746607486}	{0.21499999999999997, -0.9681692987117838}	{0.21499999999999997, -1.730050414403265}	{0.21499999999999997, 0.6055046962678541}	{0.21499999999999997, -0.9587275329657341}
{0.22499999999999998, -2.0534242137634524}	{0.22499999999999998, -1.019583269878657}	{0.22499999999999998, -1.8435349743151321}	{0.22499999999999998, 0.5394775219268815}	{0.22499999999999998, -1.1574271465516037}
{0.235, -2.187090697865008}	{0.235, -1.0699891280215095}	{0.235, -1.9553583862670045}	{0.235, 0.4732929591085999}	{0.235, -1.3494024884763673}
{0.245, -2.3209439384087585}	{0.245, -1.119340381801139}	{0.245, -2.0652979924129657}	{0.245, 0.40737560437885545}	{0.245, -1.534520645300936}
{0.255, -2.4545158098218915}	{0.255, -1.1675839064817763}	{0.255, -2.1731424976182288}	{0.255, 0.34206374873779266}	{0.255, -1.7127547689664364}
{0.265, -2.587336142934343}	{0.265, -1.2146612915218502}	{0.265, -2.278688767457223}	{0.265, 0.27763208430841857}	{0.265, -1.8841419952122311}
{0.275, -2.7189345900342152}	{0.275, -1.260509875178851}	{0.275, -2.3817392053913666}	{0.275, 0.21430961438115892}	{0.275, -2.048751700010141}
{0.28500000000000003, -2.848842517843638}	{0.28500000000000003, -1.305063584811995}	{0.28500000000000003, -2.482099779803999}	{0.28500000000000003, 0.1522933914211424}	{0.28500000000000003, -2.2066626260974385}
{0.29500000000000004, -2.9765949141878174}	{0.29500000000000004, -1.3482536602719435}	{0.29500000000000004, -2.579578682990288}	{0.29500000000000004, 0.09175877472736049}	{0.29500000000000004, -2.3579471871203204}
{0.30500000000000005, -3.10173229532992}	{0.30500000000000005, -1.3900093093860435}	{0.30500000000000005, -2.673985559490644}	{0.30500000000000005, 0.03286686693604235}	{0.30500000000000005, -2.5026613666881508}
{0.31500000000000006, -3.223802601966833}	{0.31500000000000006, -1.4302583253258296}	{0.31500000000000006, -2.765131222371324}	{0.31500000000000006, -0.024230287853161503}	{0.31500000000000006, -2.640838863474304}
{0.32500000000000007, -3.342363072767447}	{0.32500000000000007, -1.46892768282071}	{0.32500000000000007, -2.852827771988678}	{0.32500000000000007, -0.07938625114106612}	{0.32500000000000007, -2.772488388462196}
{0.3350000000000001, -3.456982085117605}	{0.3350000000000001, -1.5059441217801788}	{0.3350000000000001, -2.936889035594079}	{0.3350000000000001, -0.13245807630241258}	{0.3350000000000001, -2.8975932523833436}
{0.345, -3.5672409534378007}	{0.345, -1.5412347215103952}	{0.345, -3.017131253777488}	{0.345, -0.18330520601804245}	{0.345, -3.016112575908643}
{0.355, -3.6727356760795655}	{0.355, -1.5747274653846484}	{0.355, -3.0933739488502043}	{0.355, -0.23178911923941392}	{0.355, -3.1279836114819575}
{0.365, -3.773078622398563}	{0.365, -1.6063517938742469}	{0.365, -3.1654409195148965}	{0.365, -0.27777352107347664}	{0.365, -3.233124788434112}
{0.375, -3.867900152158252}	{0.375, -1.6360391428005667}	{0.375, -3.2331613148696374}	{0.375, -0.3211249137035983}	{0.375, -3.331439188192207}
{0.385, -3.956850159946674}	{0.385, -1.6637234632105824}	{0.385, -3.296370748618008}	{0.385, -0.36171342237176507}	{0.385, -3.4228182297065115}
{0.395, -4.039599537797814}	{0.395, -1.6893417191900553}	{0.395, -3.3549124211969734}	{0.395, -0.39941377901662545}	{0.395, -3.5071454014704297}
{0.405, -4.115841549703974}	{0.405, -1.7128343600642904}	{0.405, -3.408638223393867}	{0.405, -0.4341063887313279}	{0.405, -3.5842999195566185}
{0.41500000000000004, -4.185293112191418}	{0.41500000000000004, -1.7341457636989364}	{0.41500000000000004, -3.4574097999713}	{0.41500000000000004, -0.4656784219281276}	{0.41500000000000004, -3.6541602239271533}
{0.42500000000000004, -4.247695975611835}	{0.42500000000000004, -1.7532246479391325}	{0.42500000000000004, -3.501099555950545}	{0.42500000000000004, -0.4940248889355958}	{0.42500000000000004, -3.716607250196607}
{0.43500000000000005, -4.302817801279832}	{0.43500000000000005, -1.7700244475744324}	{0.43500000000000005, -3.5395915916253724}	{0.43500000000000005, -0.5190496644993532}	{0.43500000000000005, -3.7715274328056285}
{0.44500000000000006, -4.350453130063887}	{0.44500000000000006, -1.784503654564749}	{0.44500000000000006, -3.572782555194512}	{0.44500000000000006, -0.5406664379498829}	{0.44500000000000006, -3.8188154095588636}
{0.45500000000000007, -4.390424238516337}	{0.45500000000000007, -1.7966261195951985}	{0.45500000000000007, -3.6005824042085313}	{0.45500000000000007, -0.5587995711590801}	{0.45500000000000007, -3.8583764077560216}
{0.46499999999999997, -4.422581879108495}	{0.46499999999999997, -1.8063613133384626}	{0.46499999999999997, -3.6229150689147085}	{0.46499999999999997, -0.5733848512486261}	{0.46499999999999997, -3.8901282995278628}
{0.475, -4.446805901619882}	{0.475, -1.8136845460895712}	{0.475, -3.639719012129189}	{0.475, -0.5843701286729615}	{0.475, -3.914003319134321}
{0.485, -4.463005753216703}	{0.485, -1.8185771447008041}	{0.485, -3.6509476815372834}	{0.485, -0.5917158340495035}	{0.485, -3.9299494384115166}
{0.495, -4.4711208552435}	{0.495, -1.8210265859858112}	{0.495, -3.6565698513800435}	{0.495, -0.5953953691688936}	{0.495, -3.937931398690184}

==> excspectrum_3terms_x0v05.dat <==
-0.495	-16.24078683575114	0.3167135822292883
-0.485	-16.191300749567574	0.9488113547161245
-0.475	-16.09250988199071	1.5769266894925689
-0.46499999999999997	-15.944776164684317	2.198423733945201
-0.455	-15.748640803495476	2.810695219124567
-0.445	-15.504822257272028	3.4111737432661604
-0.435	-15.21421355760479	3.9973429060835133
-0.425	-14.877878982036641	4.566748252214004
-0.415	-14.497050096399139	5.117007982949369
-0.405	-14.073121185045515	5.645823396286979
-0.395	-13.607644090851764	6.150989016387287
-0.385	-13.102322489955654	6.630402374702812
-0.375	-12.55900562930573	7.082073406343663
-0.365	-11.979681558205677	7.504133426640467
-0.355	-11.366469888177331	7.894843654337037
-0.345	-10.721614118643737	8.252603249359119
-0.33499999999999996	-10.047473569171945	8.57595683462422
-0.32499999999999996	-9.346514962339155	8.863601472827614
-0.315	-8.621303704723118	9.114393070499736
-0.305	-7.8744949171029495	9.32735218279039
-0.295	-7.108824268723519	9.501669193290791
-0.28500000000000003	-6.327098674462479	9.636708843607687
-0.275	-5.532186917973716	9.732014087172088
-0.265	-4.72701026838349	9.787309240653354
-0.255	-3.914533162877275	9.80250240404614
-0.245	-3.0977540324843607	9.777687116594379
-0.235	-2.2796963534061465	9.713143209698014
-0.22499999999999998	-1.4634000110871024	9.60933680915191
-0.21499999999999997	-0.6519130684200871	9.466919426679873
-0.20500000000000002	0.15171596775992938	9.286726063753106
-0.195	0.9444452876690652	9.069772227969988
-0.185	1.7232462373904072	8.817249732560652
-0.175	2.485109017984123	8.530521111654268
-0.16499999999999998	3.227047571379764	8.211112436960375
-0.15499999999999997	3.9461036415448927	7.860704265570926
-0.14499999999999996	4.639350067714427	7.481120385754429
-0.135	5.303893471671618	7.074313963543554
-0.125	5.936876655626048	6.642350639272617
-0.11499999999999999	6.535481243438585	6.1873881008710985
-0.10499999999999998	7.096931383480855	5.7116517033313166
-0.09499999999999997	7.618499680954488	5.217405860324372
-0.08499999999999996	8.09751690933684	4.706921267114594
-0.07500000000000001	8.53138738939592	4.182438589065395
-0.065	8.917612085329152	3.6461301081476476
-0.05499999999999999	9.2538212569685	3.100061930807384
-0.044999999999999984	9.53781770741608	2.546160563936792
-0.034999999999999976	9.767630128045804	1.9861886293388626
-0.024999999999999967	9.941573825978601	1.4217347359274846
-0.015000000000000013	10.058313613408654	0.8542215934422134
-0.0050000000000000044	10.116921566291323	0.28493412203091295
0.0050000000000000044	10.116921566291323	-0.28493412203091334
0.015000000000000013	10.058313613408654	-0.8542215934422135
0.025000000000000022	9.941573825978605	-1.4217347359274901
0.03500000000000003	9.767630128045804	-1.986188629338866
0.04500000000000004	9.537817707416078	-2.5461605639367937
0.05500000000000005	9.253821256968497	-3.100061930807386
0.06500000000000006	8.917612085329148	-3.6461301081476516
0.07500000000000007	8.531387389395922	-4.182438589065403
0.08499999999999996	8.09751690933684	-4.706921267114595
0.09499999999999997	7.618499680954488	-5.217405860324372
0.10499999999999998	7.096931383480855	-5.711651703331317
0.11499999999999999	6.535481243438584	-6.1873881008710985
0.125	5.936876655626048	-6.642350639272616
0.135	5.303893471671618	-7.074313963543554
0.14500000000000002	4.639350067714427	-7.481120385754429
0.15500000000000003	3.946103641544896	-7.860704265570928
0.16500000000000004	3.2270475713797624	-8.211112436960375
0.17500000000000004	2.4851090179841147	-8.530521111654274
0.18500000000000005	1.7232462373904074	-8.817249732560652
0.19500000000000006	0.9444452876690617	-9.069772227969986
0.20500000000000007	0.15171596775991897	-9.286726063753107
0.21499999999999997	-0.651913068420087	-9.466919426679873
0.22499999999999998	-1.4634000110871024	-9.60933680915191
0.235	-2.279696353406147	-9.713143209698014
0.245	-3.0977540324843607	-9.777687116594379
0.255	-3.9145331628772753	-9.802502404046141
0.265	-4.72701026838349	-9.787309240653354
0.275	-5.532186917973716	-9.732014087172088
0.28500000000000003	-6.32709867446248	-9.636708843607687
0.29500000000000004	-7.10882426872352	-9.501669193290791
0.30500000000000005	-7.874494917102953	-9.327352182790392
0.31500000000000006	-8.621303704723136	-9.114393070499709
0.32500000000000007	-9.346514962339167	-8.86360147282761
0.3350000000000001	-10.04747356917196	-8.575956834624215
0.345	-10.721614118643737	-8.252603249359119
0.355	-11.366469888177331	-7.894843654337037
0.365	-11.979681558205677	-7.504133426640468
0.375	-12.55900562930573	-7.082073406343663
0.385	-13.102322489955654	-6.630402374702812
0.395	-13.607644090851764	-6.150989016387287
0.405	-14.073121185045515	-5.645823396286979
0.41500000000000004	-14.497050096399144	-5.117007982949366
0.42500000000000004	-14.877878982036648	-4.566748252214001
0.43500000000000005	-15.214213557604793	-3.997342906083512
0.44500000000000006	-15.504822257272028	-3.4111737432661604
0.45500000000000007	-15.748640803495476	-2.8106952191245673
0.46499999999999997	-15.944776164684317	-2.1984237339452015
0.475	-16.09250988199071	-1.576926689492569
0.485	-16.191300749567574	-0.9488113547161245
0.495	-16.24078683575114	-0.3167135822292883

==> excspectrum_3terms_x0v2.dat <==
-0.495	-7.614347226580387	0.07287483862456756
-0.485	-7.599039858442614	0.21826985832928775
-0.475	-7.568477979101163	0.36260244526651364
-0.46499999999999997	-7.522767090941411	0.5051694389164127
-0.455	-7.4620649200160845	0.6452753536306255
-0.445	-7.386580786322126	0.7822354143944221
-0.435	-7.296574769677724	0.9153785585103413
-0.425	-7.192356675912189	1.0440503936219663
-0.415	-7.074284809250344	1.167616102615294
-0.405	-6.942764557937485	1.2854632860839805
-0.395	-6.7982468013122475	1.397004733226638
-0.385	-6.641226147695633	1.5016811122645277
-0.375	-6.472239013630199	1.598963571733745
-0.365	-6.291861556182576	1.688356244328398
-0.355	-6.100707471228072	1.769398645365489
-0.345	-5.899425671886986	1.8416679584297355
-0.33499999999999996	-5.688697862606205	1.9047812013671415
-0.32499999999999996	-5.469236025814395	1.9583972665708742
-0.315	-5.241779839677253	2.002218830497833
-0.305	-5.007094047311086	2.0359941286481744
-0.295	-4.765965799972348	2.059518593941011
-0.28500000000000003	-4.519201999350455	2.072636358681038
-0.275	-4.267626667309946	2.075241623350366
-0.265	-4.012078375457941	2.067279899589378
-0.255	-3.753407772005074	2.048749140403726
-0.245	-3.492475249846874	2.0197007785159236
-0.235	-3.2301488079681504	1.9802407048515596
-0.22499999999999998	-2.9673021685355256	1.9305302348732352
-0.21499999999999997	-2.704813224713734	1.8707871330337325
-0.20500000000000002	-2.443562909435325	1.8012867982867042
-0.195	-2.1844345926598137	1.722363761271278
-0.185	-1.9283141324954205	1.6344137137944532
-0.175	-1.6760907199280033	1.5378963943961337
-0.16499999999999998	-1.4286586590422525	1.4333398058393785
-0.15499999999999997	-1.1869201966313003	1.3213464635409267
-0.14499999999999996	-0.9517894220557702	1.2026026979369062
-0.135	-0.7241970343933234	1.0778924941769261
-0.125	-0.5050952997681846	0.9481179818498235
-0.11499999999999999	-0.29546158869810457	0.8143294874701265
-0.10499999999999998	-0.09629714819824997	0.677768935629925
-0.09499999999999997	0.09138528663211831	0.5399309836592274
-0.08499999999999996	0.26659643550167084	0.4026457118842163
-0.07500000000000001	0.42844674139740635	0.26818307281915776
-0.065	0.5762917266481838	0.13936922257143647
-0.05499999999999999	0.7099806633313039	0.019683569506642073
-0.044999999999999984	0.8302358778236987	-0.08673047229744313
-0.034999999999999976	0.9391504612821229	-0.17525213324883682
-0.024999999999999967	1.040700708717063	-0.2413008981135678
-0.015000000000000013	1.141036943246382	-0.2812598045044742
-0.0050000000000000044	1.2482254605859984	-0.29368506852851173
0.0050000000000000044	1.2482254605859984	0.29368506852851184
0.015000000000000013	1.1410369432463823	0.2812598045044742
0.025000000000000022	1.0407007087170626	0.24130089811356914
0.03500000000000003	0.9391504612821231	0.17525213324883704
0.04500000000000004	0.830235877823698	0.08673047229744224
0.05500000000000005	0.7099806633313028	-0.019683569506641407
0.06500000000000006	0.5762917266481824	-0.13936922257143636
0.07500000000000007	0.4284467413974039	-0.26818307281915954
0.08499999999999996	0.26659643550167084	-0.4026457118842164
0.09499999999999997	0.0913852866321182	-0.5399309836592274
0.10499999999999998	-0.0962971481982503	-0.677768935629925
0.11499999999999999	-0.29546158869810446	-0.8143294874701265
0.125	-0.5050952997681845	-0.9481179818498235
0.135	-0.7241970343933233	-1.0778924941769261
0.14500000000000002	-0.9517894220557701	-1.2026026979369075
0.15500000000000003	-1.186920196631302	-1.321346463540927
0.16500000000000004	-1.428658659042253	-1.4333398058393785
0.17500000000000004	-1.6760907199280068	-1.5378963943961352
0.18500000000000005	-1.9283141324954214	-1.6344137137944543
0.19500000000000006	-2.184434592659815	-1.7223637612712785
0.20500000000000007	-2.443562909435325	-1.8012867982867058
0.21499999999999997	-2.704813224713734	-1.8707871330337325
0.22499999999999998	-2.967302168535526	-1.9305302348732347
0.235	-3.230148807968151	-1.9802407048515596
0.245	-3.492475249846874	-2.0197007785159236
0.255	-3.753407772005074	-2.048749140403726
0.265	-4.012078375457941	-2.067279899589378
0.275	-4.267626667309946	-2.075241623350366
0.28500000000000003	-4.519201999350455	-2.072636358681038
0.29500000000000004	-4.765965799972349	-2.0595185939410117
0.30500000000000005	-5.007094047311087	-2.035994128648172
0.31500000000000006	-5.241779839677255	-2.0022188304978332
0.32500000000000007	-5.469236025814398	-1.9583972665708753
0.3350000000000001	-5.688697862606207	-1.904781201367141
0.345	-5.899425671886986	-1.8416679584297353
0.355	-6.100707471228072	-1.769398645365489
0.365	-6.291861556182576	-1.6883562443283981
0.375	-6.472239013630199	-1.5989635717337447
0.385	-6.641226147695633	-1.5016811122645277
0.395	-6.7982468013122475	-1.397004733226638
0.405	-6.942764557937485	-1.2854632860839805
0.41500000000000004	-7.074284809250345	-1.1676161026152918
0.42500000000000004	-7.192356675912191	-1.0440503936219652
0.43500000000000005	-7.296574769677726	-0.9153785585103407
0.44500000000000006	-7.386580786322126	-0.782235414394422
0.45500000000000007	-7.4620649200160845	-0.6452753536306255
0.46499999999999997	-7.522767090941411	-0.5051694389164125
0.475	-7.568477979101163	-0.36260244526651364
0.485	-7.599039858442614	-0.21826985832928775
0.495	-7.614347226580387	-0.07287483862456749

==> excspectrum_3terms_x1.dat <==
-0.495	-6.2957766110814175	-0.02531308681556383
-0.485	-6.2850312459514255	-0.07575204565674644
-0.475	-6.263577927696965	-0.12562998346073986
-0.46499999999999997	-6.231491303006403	-0.1745749620133835
-0.455	-6.188882899366069	-0.22221814996306016
-0.445	-6.135900596144889	-0.26819505194370374
-0.435	-6.0727279229733915	-0.3121467242729235
-0.425	-5.999583188569035	-0.35372097366934285
-0.415	-5.916718444033711	-0.39257353563980063
-0.405	-5.824418285584586	-0.4283692294358307
-0.395	-5.722998502692086	-0.4607830867676495
-0.385	-5.612804578706466	-0.4895014517904449
-0.375	-5.494210052275943	-0.5142230502400721
-0.365	-5.367614749214411	-0.5346600259919587
-0.355	-5.233442895984441	-0.550538943749699
-0.345	-5.092141127637371	-0.5616017570431476
-0.33499999999999996	-4.944176404906212	-0.5676067412429323
-0.32499999999999996	-4.790033857174968	-0.5683293919028369
-0.315	-4.630214570222575	-0.563563289466697
-0.305	-4.4652333398956	-0.5531209322909612
-0.295	-4.295616415071361	-0.5368345411461415
-0.28500000000000003	-4.121899255200636	-0.5145568400287567
-0.275	-3.9446243289714826	-0.4861618204621305
-0.265	-3.7643389805595735	-0.45154549978115366
-0.255	-3.5815933874673362	-0.41062668852636275
-0.245	-3.3969386274125695	-0.3633477883461613
-0.235	-3.210924858442514	-0.30967564986003904
-0.22499999999999998	-3.0240995922815634	-0.24960252931365967
-0.21499999999999997	-2.8370059995641936	-0.18314719166368754
-0.20500000000000002	-2.6501811177286947	-0.11035621095920378
-0.195	-2.4641537247851444	-0.0313055052202571
-0.185	-2.2794414778736836	0.05389791102175279
-0.175	-2.0965466761859353	0.14511411358191229
-0.16499999999999998	-1.9159496836756922	0.24216886300091978
-0.15499999999999997	-1.7380986635480498	0.34485370336435084
-0.14499999999999996	-1.5633939568703386	0.45292984235899647
-0.135	-1.392165530130177	0.5661401377410273
-0.125	-1.2246432170584987	0.6842367247578225
-0.11499999999999999	-1.0609235144922393	0.807036061739723
-0.10499999999999998	-0.9009457715602652	0.9345169386355707
-0.09499999999999997	-0.7445067669104366	1.0669758041913484
-0.08499999999999996	-0.5913639327639562	1.2052392807739656
-0.07500000000000001	-0.4414917343763315	1.3508982357360195
-0.065	-0.2955414124724717	1.5064792556930575
-0.05499999999999999	-0.15550742789713834	1.6754429747777664
-0.044999999999999984	-0.02557225388969797	1.8619165152738666
-0.034999999999999976	0.08688167512051997	2.0700823620662367
-0.024999999999999967	0.1700888259671891	2.3032531611441556
-0.015000000000000013	0.20591444711624968	2.5637032401114532
-0.0050000000000000044	0.1577531925824047	2.862096481177759

==> excspectrum_3terms_x1_pos.dat <==
0.0050000000000000044	0.1577531925824048	-2.862096481177759
0.015000000000000013	0.2059144471162498	-2.5637032401114532
0.025000000000000022	0.17008882596718927	-2.303253161144155
0.03500000000000003	0.08688167512051903	-2.0700823620662367
0.04500000000000004	-0.025572253889699192	-1.8619165152738648
0.05500000000000005	-0.15550742789713934	-1.675442974777766
0.06500000000000006	-0.29554141247247234	-1.506479255693057
0.07500000000000007	-0.44149173437633327	-1.3508982357360182
0.08499999999999996	-0.5913639327639562	-1.2052392807739656
0.09499999999999997	-0.7445067669104366	-1.0669758041913484
0.10499999999999998	-0.9009457715602652	-0.9345169386355707
0.11499999999999999	-1.0609235144922393	-0.807036061739723
0.125	-1.2246432170584984	-0.6842367247578225
0.135	-1.392165530130177	-0.5661401377410273
0.14500000000000002	-1.5633939568703399	-0.4529298423589947
0.15500000000000003	-1.7380986635480506	-0.3448537033643513
0.16500000000000004	-1.9159496836756942	-0.24216886300091978
0.17500000000000004	-2.096546676185938	-0.1451141135819105
0.18500000000000005	-2.2794414778736836	-0.05389791102175279
0.19500000000000006	-2.464153724785144	0.03130550522025799
0.20500000000000007	-2.6501811177286947	0.11035621095920445
0.21499999999999997	-2.8370059995641936	0.18314719166368754
0.22499999999999998	-3.0240995922815634	0.24960252931365945
0.235	-3.210924858442514	0.30967564986003904
0.245	-3.3969386274125695	0.3633477883461613
0.255	-3.5815933874673362	0.41062668852636275
0.265	-3.7643389805595735	0.45154549978115366
0.275	-3.944624328971482	0.4861618204621305
0.28500000000000003	-4.121899255200636	0.5145568400287567
0.29500000000000004	-4.295616415071361	0.5368345411461415
0.30500000000000005	-4.465233339895601	0.5531209322909605
0.31500000000000006	-4.630214570222579	0.5635632894666982
0.32500000000000007	-4.79003385717497	0.5683293919028356
0.3350000000000001	-4.944176404906213	0.5676067412429315
0.345	-5.092141127637371	0.5616017570431476
0.355	-5.233442895984441	0.550538943749699
0.365	-5.367614749214411	0.5346600259919587
0.375	-5.494210052275943	0.5142230502400721
0.385	-5.612804578706466	0.4895014517904449
0.395	-5.722998502692086	0.4607830867676495
0.405	-5.824418285584586	0.4283692294358307
0.41500000000000004	-5.916718444033711	0.3925735356398008
0.42500000000000004	-5.999583188569037	0.3537209736693417
0.43500000000000005	-6.0727279229733915	0.3121467242729233
0.44500000000000006	-6.135900596144889	0.26819505194370374
0.45500000000000007	-6.188882899366069	0.22221814996306014
0.46499999999999997	-6.231491303006403	0.17457496201338354
0.475	-6.263577927696965	0.12562998346073984
0.485	-6.2850312459514255	0.07575204565674641
0.495	-6.2957766110814175	0.025313086815563865

==> excspectrum_4terms_x1.dat <==
-0.495	-6.372313643554153	-0.029848171824319786
-0.485	-6.361114516063035	-0.08933943155143237
-0.475	-6.33875534317016	-0.14821605182043654
-0.46499999999999997	-6.305314093969115	-0.20607031135262488
-0.455	-6.260907235220547	-0.26249753711076074
-0.445	-6.205689149455031	-0.31709730505825195
-0.435	-6.139851363120186	-0.36947462251731145
-0.425	-6.063621588372079	-0.41924108705582974
-0.415	-5.977262583225466	-0.46601601695933736
-0.405	-5.881070836052235	-0.5094275484835706
-0.395	-5.77537508190272	-0.5491136952253255
-0.385	-5.660534659881076	-0.5847233650835002
-0.375	-5.536937722907942	-0.6159173303974965
-0.365	-5.404999313741218	-0.6423691469367366
-0.355	-5.265159324208548	-0.6637660174697977
-0.345	-5.117880358364262	-0.6798095956724257
-0.33499999999999996	-4.96364552487582	-0.690216726172715
-0.32499999999999996	-4.802956189553134	-0.6947201166507789
-0.315	-4.636329725766749	-0.6930689382504139
-0.305	-4.464297308784702	-0.6850293513710536
-0.295	-4.287401810019763	-0.6703849556131009
-0.28500000000000003	-4.106195859005969	-0.6489371659349382
-0.275	-3.9212401546845137	-0.6205055230250566
-0.265	-3.7331021230729076	-0.5849279561478926
-0.255	-3.5423550348716577	-0.5420610337330476
-0.245	-3.3495777122442707	-0.49178026424854604
-0.235	-3.1553549652106616	-0.4339805522244559
-0.22499999999999998	-2.960278897804703	-0.36857697779687204
-0.21499999999999997	-2.7649511996698792	-0.2955061597256243
-0.20500000000000002	-2.5699864681405336	-0.21472858721719112
-0.195	-2.3760164528295538	-0.12623246454857934
-0.185	-2.1836948229885844	-0.03003978656821865
-0.175	-1.9937015476138271	0.07378450485943172
-0.16499999999999998	-1.8067451545304452	0.18511948084648944
-0.15499999999999997	-1.6235599303537938	0.30377100627744186
-0.14499999999999996	-1.444893622170929	0.4294515087025522
-0.135	-1.271479914057193	0.5617610490769881
-0.125	-1.1039902889521929	0.7001795442203381
-0.11499999999999999	-0.942964649304112	0.8440876468722583
-0.10499999999999998	-0.788732972739284	0.9928401996672532
-0.09499999999999997	-0.6413621563309331	1.145912470097595
-0.08499999999999996	-0.5006819549636077	1.3031141382377296
-0.07500000000000001	-0.36643300041377425	1.4648252280530507
-0.065	-0.2385249129101483	1.632206685349532
-0.05499999999999999	-0.11738609387545157	1.8074431753142328
-0.044999999999999984	-0.004620065220839575	1.9941641054669828
-0.034999999999999976	0.0954385836129075	2.197858772133166
-0.024999999999999967	0.17285461874022173	2.4253863861177978
-0.015000000000000013	0.20816962487475854	2.6833733691450603
-0.0050000000000000044	0.16026045974561032	2.9847319556899565

==> excspectrum_4terms_x1_pos.dat <==
0.0050000000000000044	0.16026045974561037	-2.9847319556899565
0.015000000000000013	0.20816962487475849	-2.68337336914506
0.025000000000000022	0.17285461874022146	-2.4253863861177973
0.03500000000000003	0.09543858361290679	-2.197858772133165
0.04500000000000004	-0.004620065220840797	-1.9941641054669803
0.05500000000000005	-0.11738609387545168	-1.8074431753142335
0.06500000000000006	-0.23852491291014832	-1.6322066853495318
0.07500000000000007	-0.3664330004137759	-1.464825228053049
0.08499999999999996	-0.5006819549636079	-1.3031141382377291
0.09499999999999997	-0.6413621563309331	-1.1459124700975947
0.10499999999999998	-0.7887329727392842	-0.9928401996672528
0.11499999999999999	-0.9429646493041117	-0.8440876468722582
0.125	-1.1039902889521929	-0.7001795442203381
0.135	-1.2714799140571933	-0.5617610490769882
0.14500000000000002	-1.44489362217093	-0.42945150870255033
0.15500000000000003	-1.6235599303537949	-0.3037710062774421
0.16500000000000004	-1.8067451545304474	-0.1851194808464906
0.17500000000000004	-1.99370154761383	-0.07378450485942872
0.18500000000000005	-2.1836948229885844	0.03003978656821843
0.19500000000000006	-2.3760164528295533	0.12623246454858017
0.20500000000000007	-2.5699864681405336	0.21472858721719162
0.21499999999999997	-2.7649511996698792	0.2955061597256243
0.22499999999999998	-2.960278897804703	0.36857697779687193
0.235	-3.1553549652106616	0.4339805522244557
0.245	-3.3495777122442707	0.49178026424854626
0.255	-3.5423550348716577	0.5420610337330474
0.265	-3.7331021230729076	0.5849279561478926
0.275	-3.9212401546845137	0.6205055230250567
0.28500000000000003	-4.106195859005969	0.6489371659349387
0.29500000000000004	-4.287401810019763	0.6703849556131009
0.30500000000000005	-4.464297308784704	0.6850293513710528
0.31500000000000006	-4.636329725766753	0.6930689382504153
0.32500000000000007	-4.802956189553138	0.6947201166507775
0.3350000000000001	-4.9636455248758224	0.6902167261727145
0.345	-5.117880358364262	0.6798095956724258
0.355	-5.265159324208548	0.6637660174697978
0.365	-5.404999313741218	0.6423691469367366
0.375	-5.536937722907942	0.6159173303974965
0.385	-5.660534659881076	0.5847233650835001
0.395	-5.77537508190272	0.5491136952253254
0.405	-5.881070836052235	0.5094275484835707
0.41500000000000004	-5.977262583225466	0.46601601695933753
0.42500000000000004	-6.063621588372082	0.4192410870558285
0.43500000000000005	-6.1398513631201865	0.3694746225173109
0.44500000000000006	-6.205689149455031	0.31709730505825195
0.45500000000000007	-6.260907235220547	0.2624975371107607
0.46499999999999997	-6.305314093969115	0.20607031135262505
0.475	-6.33875534317016	0.14821605182043657
0.485	-6.361114516063035	0.08933943155143236
0.495	-6.372313643554152	0.029848171824319834

==> excspectrum_5terms_x1.dat <==
-0.495	-6.619669199381458	-0.033258906308042374
-0.485	-6.6079770907228275	-0.0995560469156738
-0.475	-6.5846331509758045	-0.1651917824793211
-0.46499999999999997	-6.549717716280168	-0.22972720941728358
-0.455	-6.503350743986713	-0.2927264616019749
-0.445	-6.44569115826126	-0.3537579008999368
-0.435	-6.376935980720969	-0.41239528324451546
-0.425	-6.29731924903748	-0.4682188931891388
-0.415	-6.207110727473262	-0.5208166397983082
-0.405	-6.1066144145819585	-0.5697851065691588
-0.395	-5.996166854883	-0.6147305478027792
-0.385	-5.87613526332152	-0.6552698234149991
-0.375	-5.746915473883655	-0.6910312635345643
-0.365	-5.608929727031742	-0.7216554533150201
-0.355	-5.462624314883783	-0.7467959271113833
-0.345	-5.308467108584243	-0.7661197594682218
-0.33499999999999996	-5.146944999485356	-0.779308038171587
-0.32499999999999996	-4.978561295079624	-0.7860562019122361
-0.315	-4.803833122740317	-0.7860742219598371
-0.305	-4.62328891006444	-0.779086603890536
-0.295	-4.437466031017246	-0.76483218237638
-0.28500000000000003	-4.246908733439742	-0.7430636803737365
-0.275	-4.052166497329295	-0.7135470056146298
-0.265	-3.8537930163061893	-0.6760602653249104
-0.255	-3.652346048354177	-0.630392499867357
-0.245	-3.44838844695213	-0.576342175985742
-0.235	-3.2424907585006806	-0.5137155535189764
-0.22499999999999998	-3.0352358497782723	-0.4423251650895735
-0.21499999999999997	-2.827226092936514	-0.36198885318413987
-0.20500000000000002	-2.6190936485442715	-0.27253012739043975
-0.195	-2.411514277999971	-0.1737810724262056
-0.185	-2.205224757149775	-0.06558967531559934
-0.175	-2.0010431426745434	0.052165791506357195
-0.16499999999999998	-1.7998895561603523	0.17955198557102722
-0.15499999999999997	-1.602802447170343	0.3165418192787991
-0.14499999999999996	-1.4109413074139794	0.46295988032615465
-0.135	-1.2255621471538378	0.6184147880754532
-0.125	-1.047949254136344	0.7822316323335947
-0.11499999999999999	-0.8792915941219213	0.9534137600539399
-0.10499999999999998	-0.7205127692962261	1.1306790331169487
-0.09499999999999997	-0.57210175519211	1.3126137877742656
-0.08499999999999996	-0.4340253822449576	1.497947270994636
-0.07500000000000001	-0.30578203917125657	1.6858870034673705
-0.065	-0.18657218945981874	1.8764665734057466
-0.05499999999999999	-0.07557100335190786	2.071012047144513
-0.044999999999999984	0.02740569076235816	2.2729316778392388
-0.034999999999999976	0.1200811618638711	2.4886919295826018
-0.024999999999999967	0.19386989010305805	2.7279586147759574
-0.015000000000000013	0.22788075502035338	3.0016661220887135
-0.0050000000000000044	0.174670782246711	3.3266639163493887

==> excspectrum_5terms_x1_pos.dat <==
0.0050000000000000044	0.17467078224671137	-3.3266639163493887
0.015000000000000013	0.22788075502035346	-3.0016661220887126
0.025000000000000022	0.19386989010305822	-2.7279586147759574
0.03500000000000003	0.12008116186386916	-2.4886919295826
0.04500000000000004	0.027405690762354988	-2.272931677839236
0.05500000000000005	-0.075571003351909	-2.0710120471445146
0.06500000000000006	-0.18657218945981963	-1.876466573405746
0.07500000000000007	-0.30578203917125735	-1.6858870034673676
0.08499999999999996	-0.43402538224495796	-1.4979472709946355
0.09499999999999997	-0.5721017551921098	-1.3126137877742658
0.10499999999999998	-0.7205127692962259	-1.1306790331169483
0.11499999999999999	-0.8792915941219208	-0.9534137600539397
0.125	-1.047949254136344	-0.7822316323335945
0.135	-1.2255621471538378	-0.6184147880754536
0.14500000000000002	-1.4109413074139796	-0.46295988032615293
0.15500000000000003	-1.602802447170344	-0.316541819278799
0.16500000000000004	-1.799889556160355	-0.17955198557102922
0.17500000000000004	-2.001043142674547	-0.052165791506353726
0.18500000000000005	-2.205224757149775	0.0655896753155994
0.19500000000000006	-2.41151427799997	0.17378107242620633
0.20500000000000007	-2.6190936485442724	0.27253012739043925
0.21499999999999997	-2.827226092936514	0.36198885318413976
0.22499999999999998	-3.035235849778272	0.4423251650895735
0.235	-3.2424907585006806	0.5137155535189764
0.245	-3.44838844695213	0.5763421759857422
0.255	-3.652346048354177	0.6303924998673568
0.265	-3.8537930163061893	0.6760602653249104
0.275	-4.052166497329294	0.7135470056146298
0.28500000000000003	-4.246908733439742	0.7430636803737369
0.29500000000000004	-4.437466031017245	0.7648321823763801
0.30500000000000005	-4.623288910064441	0.7790866038905351
0.31500000000000006	-4.80383312274032	0.7860742219598388
0.32500000000000007	-4.978561295079627	0.7860562019122354
0.3350000000000001	-5.146944999485358	0.7793080381715864
0.345	-5.308467108584243	0.7661197594682218
0.355	-5.462624314883783	0.7467959271113835
0.365	-5.608929727031742	0.7216554533150201
0.375	-5.746915473883656	0.6910312635345643
0.385	-5.87613526332152	0.655269823414999
0.395	-5.996166854883	0.6147305478027791
0.405	-6.1066144145819585	0.5697851065691593
0.41500000000000004	-6.207110727473262	0.5208166397983081
0.42500000000000004	-6.297319249037482	0.46821889318913773
0.43500000000000005	-6.376935980720969	0.4123952832445146
0.44500000000000006	-6.44569115826126	0.35375790089993675
0.45500000000000007	-6.503350743986713	0.2927264616019748
0.46499999999999997	-6.549717716280168	0.22972720941728378
0.475	-6.584633150975805	0.16519178247932115
0.485	-6.6079770907228275	0.09955604691567378
0.495	-6.619669199381458	0.03325890630804264

==> freeenergysl2c_1_L200.dat <==
0.01	11.528516811660223
0.02	5.901768176137013
0.03	4.02652135999649
0.04	3.0891714024704906
0.05	2.5269965809052826
0.06	2.1524223141855003
0.07	1.8850588857598571
0.08	1.6847108905360142
0.09	1.5290470618619616
0.1	1.4046682101216887
0.11	1.3030472000324425
0.12	1.2184989426288309
0.13	1.1470873160274684
0.14	1.0860005497946843
0.15	1.033176456004213
0.16	0.987068198661338
0.17	0.946492732483076
0.18	0.9105297616610248
0.19	0.8784526058687185
0.2	0.8496798059121111
0.21	0.8237405557759362
0.22	0.8002495617477474
0.23	0.7788884595135237
0.24	0.7593918764970925
0.25	0.7415368387947172

==> freeenergysl2c_2_L100.dat <==
0.5	1.3908010334589909
0.49	1.3977917815170713
0.48	1.405146189757743
0.47	1.4128852941220462
0.46	1.4210317811660773
0.45	1.4296101542387574
0.44	1.4386469202813976
0.43	1.4481708003176106
0.42	1.45821296723895
0.41	1.4688073151373555
0.4	1.4799907652153
0.39	1.4918036142505238
0.38	1.5042899327450383
0.37	1.517498021299773
0.36	1.5314809354938521
0.35	1.5462970916979075
0.34	1.5620109689275572
0.33	1.5786939251955303
0.32	1.5964251510471072
0.31	1.6152927883288812
0.3	1.635395249104059
0.29	1.656842778478565
0.28	1.679759316617913
0.27	1.7042847303616864
0.26	1.7305775049218117
0.25	1.7588180131113813
0.24	1.7892125162104884
0.23	1.8219981011237474
0.22	1.8574488292692606
0.21	1.8958834734836267
0.2	1.9376753656810295
0.19	1.983265095294694
0.18	2.0331771286927163
0.17	2.0880419348562085
0.16	2.148626029891637
0.15	2.2158737241406317
0.14	2.290966705760518
0.13	2.375411764413375
0.12	2.471174615469813
0.11	2.580892304711736
0.1	2.7082249962201517
0.09	2.8584645776557376
0.08	3.0396340591336686
0.07	3.2645648696283844
0.06	3.555050043028401
0.05	3.950884976051366

==> freeenergysl2c_2nd_m0v25_L240.dat <==
0.01	-10.9810012009357949121407568248851632530342946567756429354512740865692056394023248399899227755794352456688638321281138628817250462648298596174422633610807396009301579335121364891219453645384366273327
0.02	-5.35423159056715922578648524076887026021572486354833016691846708010787768156202298073843015963090845367997860301699244351755912478700893948770970244496535784058159254569371238623855526837568400949843
0.03	-3.47885633817268089732869598856689660798423687331250553764875834868740514220055595233751028983380265222776296995542235979879584138454584017846375918564097557512406478116329782353534702556625579007259
0.04	-2.54130697125769647381884376559195413862445395148221701767668073190031312511064740652953910825922236413933840905560628267299161109044814399160147973730129800572934154781911377972704356804256166027202
0.05	-1.978870421596260705956420494752859454996672583951226824653671259281693458598306888891661194788470178845557573595864605799424914183462558380937679623443408848445035605974706262291609641539337913004516
0.06	-1.60397649091032368812218131535820091125820612026855387303596432384189144760198660390288280298198934365208895329459015011210493401733795479081848129460704827355106398202090364743422866565070398595796
0.07	-1.336238926609662764857884766889289311872621273650118983573709367860539170953792925955210521985139010534402861356451698161465598694827151507966463414426761176929703660390029674902063150530851028433131
0.08	-1.135465686769112003006851932540312102339928568462203592107565517300568976733992352590994239292298949916195506512476337212110578455820513545079676569214185435416066712858423249154547761297061943583489
0.09	-0.979329013018073570390573815205108325437402609709519672494026530375828690661089008501175042870684972440099696701613009262081942697198157111591928123006614598212672901845504665966690374563741969467562
0.1	-0.854433435092800131310762228095641465586469481534216055189921812926986296198452286786689965267045841285496443872088154868882365268642700988882284944385788016736779607824977125972135091017116082797424
0.11	-0.7522557419762891319713192472500660440702930272502925721145027283206829721185857040254712699054376438129058796264555448272717703885506000371793954505281456692489222061876249087596444170898319791438
0.12	-0.667114933331736220244433861385829308863555823336590640757576570835853225522135036948296419816403198902606956799752993193522944315876618551731795433516244495544577180254902696700854785165051778473031
0.13	-0.595079082136327405322837816298367122775286108849492264104068887044454256398153360498613611589284821817905414796900949472712585637576551291253838121961947075420612650321427917738245219183368233767389
0.14	-0.5333406529507862313049887329070293555791615113158578007662712283789922881589025841670855154253382994888905080718880971987766540939440232992653189665198494398579863921927214189748010841943516200411046
0.15	-0.479841665526496479729905294813526595676075237416508143251060467493778563126031236617718542685749653254559842714410602558538404260941737041954024300133135160080808966293558150536517998723273633239324
0.16	-0.433039400324606364896279431718003471713033273608574640256017983034708887450832962291609514039434665171959772614373290892772565937206645890906833659658340195064023365415071862128546027183804600469225
0.17	-0.391754780472050325521361621370876216570747885073560216929699154480429463329629580422274616439582050468731975781910142365341985552277982177607392130530594701633915114944626693419226887047510848146603
0.18	-0.3550712830664773350204108488456087246931452412493132506106812942137584175942393967577393449320035798994801477357270955789191687330842521302100111529319022808746707318361856944281906809955249727928026
0.19	-0.3222657682367937881979546294832658617064493264483598829786742993639671508043708727589168358346451082431513850249225590909729536049239647856968955891185740775505783986989368152548935942495254762949527
0.2	-0.2927600585315485917248684746159745779678558431422447714831381178331761208530499102600025031067790166566913463342306911497561761195675322366634998569330693322985025859942242497267700156332190344482809
0.21	-0.2660863548099519707709392704775738197861786985119026321021632013385840219189964265788968175853543243520732763493496261269443665833778563733086879071673763267144353336934521176689306485111962070674118
0.22	-0.2418620882252169121489092073174862676757730099619424246802135011681884663489172521592841416115654664038427115698682005276142658566928771028014937926019857632659471772184591005881052285395103798640696
0.23	-0.2197713378103353717870582622803228892467466623375865570537969209557715646673895203925765806703793833592051949065960280763926937390146287553279994287508767565709541370195557309181643425128624333389281
0.24	-0.1995508994486280845271869935859157619391129222408755879742941321387376522590813298751217567171899687309220631182117013966180396041440248928103906273808152396783087880654269227496785327691236489854421
0.25	-0.1809797041229979175446301661155908261903281643164861476423252953801708376551863570069692806468868244394665718095891033280946494529956253562560262398251735095363428665663402779547520285777600257021136

==> freeenergysl2c_2nd_m0v5_L144.dat <==
0.01	-15.1137840604034308965337177181283666873012106520617997974664873427154778658627485208764758249574570220462585694839839226722140202135124781758279786653393058385205375671455832900292580292239011780448
0.02	-7.14942213863763124629514394059882713836901982067437854098334560716274801573852573168634293164548119137761536952601889443426886866106937135065974342519951496175489853637749026077493234654588832634807
0.03	-4.4909678081835923916354644609733735822901524560949429172067216487479144745270852409532430274955448680465517880080397553232165067788804874914365428262466961127831755188883942996486535624419388320529
0.04	-3.15917444020803410004632679441945336548686921493883802278858935908564364061763138550337449500861648404788287084690102974989153851144429090288867440625269577039499184939865568816030143685273329696657
0.05	-2.35820604782206300842928160685790868473477727635638749657762715354830699086715113434222202002602318514858260923354214885790286291062190343242182531527122540243829425812145303360196429360513068320242
0.06	-1.822789360243902314920679674726076453420269522488984493017318552004944826355446696317744374575471074343084393634562646709111496340253280251685026611019307979824661973065157885755788224923426751531844
0.07	-1.439236479532612456150459992744503644783140842208236606406995164824102547842387025025703850225722944706202963783760956670944087141096143900159567296532938736193828447428710012601034065610838720481532
0.08	-1.150701401947518168088557013731868875714526669845097541317570676283252362978169654399666176318664937310634530308419207861702085108067159370861204751108325309658211039327173771619040249435388392611232
0.09	-0.925599555750716257416055974744749677544413409381670906398982834738951651359300431161333179346140634955290651254244708330186458477068067306211860418234770889284031632846092822075212701945792998443318
0.1	-0.744976141005084700931063604439155368480042075012490622121489354735488855325702308791017417387581803652897249274798283580190313711822957385452304106808404292999111140921999636761715304841398105176393
0.11	-0.596764838838900250136645653900345643307170903121068349000539294875124213775883963662554959610272933402250424654331259108816790540332303065321174400743920784373581844033959832981768037760174829732936
0.12	-0.472917419319151121099102916367334006704497746422835589804736262169770332700739672050264078558993174944373230829436999495638035949415748273591719008510721711533053146558607479029170957069240259510941
0.13	-0.367858310795799002367087946860729182600088755504914235455072180321316645769937892663433805958801282409939575021223314482188951288493006074325590269999382810788888624922547482424986313473330945263918
0.14	-0.277602263873950367100530274174515287776664553227685506326249121735519900068373307980219131605609139816689354250080753595813740599657888993304738941150943961541445175301516165213481158735748254236826
0.15	-0.199630823082669381715278827331641993801686462946605802953044387150032341078755650823709844657089460264270336547586578875116836951372660248041147672454455375009762908045133827257917746324408305217343
0.16	-0.1343373462344893668996933358901556474416694132000240207133210761248192666754095695057462710012359921164234184857512685484677746478512403518907294075320213473264425712770299266607097860553886764626589
0.17	-0.0789443219241611066840202304813112641893091408813502057969317292640831994474752153011094608306543712341632738897080143271849610695452734271170524737146587952698142083171661176554823466627460134801826
0.18	-0.0312230435162117038236469244622045053676990535274059316866753949131935064491720832413942819744656161940729244875935686329422266474005587648054922515749498393914242539800073737066749263550585777281477
0.19	0.010262699963108678019010044270037609256189264745345079194742238360556230296958800898809596745566591839286523698170618029387047449573620018433690076562789313517043801453526585148177373781575117830898
0.2	0.0465836099257317858015690136478845761458898238173245600955324409536119937797625692621577828144341318261265287464314635920563384604992682559262431670751000619553754766816417517471573378059417280664995
0.21	0.0785733098715422573566667443705729549935870507118246851843649182087480235822984077682048973735550982373775133017454575554396138603179005981710574223567840360945165498185128403607027345719577446474785
0.22	0.1068961464594185895335618339974289980352523557992378012660291698663169267182750461365016734075528640538878273137560063543804341698985012610913929201237278217628630531368010968615729080796223274748013
0.23	0.1320899986814186814034480865974299583631400242599831521560308442227510210647449625444517877737557838643575644182807520500026308020138988590908938283316344874420353433014819992171301202794029037869632
0.24	0.1545956356879789721748562708838033772562620925864707862020482159176121397458141230332563638434465709116103613763524782634157249771839540332760573650484162609284150116034394378183420745194372117414216
0.25	0.174777819446272923156981499574577910808214783875530494588488325121938255851674678798949723598270611394661027226763849106793367274418047991801113230916144228490452812186464285793091811430398813924249

==> freeenergysl2c_3_L160.dat <==
0.99	0.48278128810887994
0.98	0.48281658106588193
0.97	0.4828762929155533
0.96	0.4829611863919527
0.95	0.48307205618748744
0.94	0.4832097306446784
0.93	0.4833750735566352
0.92	0.48356898608448673
0.91	0.4837924088007341
0.9	0.4840463238682899
0.89	0.48433175736584194
0.88	0.4846497817711445
0.87	0.4850015186149046
0.86	0.4853881413191071
0.85	0.485810878234921
0.84	0.4862710158967683
0.83	0.4867699025107331
0.82	0.4873089516972546
0.81	0.4878896465100168
0.8	0.48851354375513106
0.79	0.4891822786371436
0.78	0.4898975697611166
0.77	0.49066122452306143
0.76	0.4914751449243952
0.75	0.49234133384988804
0.74	0.49326190185282714
0.73	0.49423907449590543
0.72	0.49527520030172223
0.71	0.4963727593728441
0.7	0.4975343727482111
0.69	0.4987628125704048
0.68	0.5000610131470422
0.67	0.5014320829994889
0.66	0.5028793180033558
0.65	0.5044062157380855
0.64	0.5060164911775683
0.63	0.5077140938704607
0.62	0.5095032267780287
0.61	0.5113883669593176
0.6	0.5133742883187187
0.59	0.5154660866601276
0.58	0.5176692073255174
0.57	0.5199894757347014
0.56	0.522433131188248
0.55	0.5250068643480986
0.54	0.5277178588717831
0.53	0.5305738377478756
0.52	0.5335831149644988
0.51	0.5367546532416879
0.5	0.5400981286752397
0.49	0.5436240032779299
0.48	0.5473436065681515
0.47	0.5512692275516119
0.46	0.5554142186755676
0.45	0.55979311361566
0.44	0.5644217610933703
0.43	0.5693174773307802
0.42	0.5744992202455319
0.41	0.5799877890939799
0.4	0.5858060540117448
0.39	0.5919792208130962
0.38	0.5985351375388249
0.37	0.6055046506448817
0.36	0.6129220204772742
0.35	0.6208254078827049
0.34	0.6292574465917603
0.33	0.6382659195589152
0.32	0.6479045619887156
0.31	0.6582340196420893
0.3	0.6693229986406247
0.29	0.6812496529765456
0.28	0.6941032691369872
0.27	0.7079863248523635
0.26	0.7230170226725533
0.25	0.7393324312985182
0.24	0.75709241190504
0.23	0.7764845683366627
0.22	0.7977305469249274
0.21	0.8210941357701921
0.2	0.8468917932707616
0.19	0.8755065008579326
0.18	0.9074062326622193
0.17	0.9431689431890387
0.16	0.9835169246392894
0.15	1.029364906409434
0.14	1.0818887679362985
0.13	1.1426259645179127
0.12	1.2136261655765361
0.11	1.297684059100474
0.1	1.3987118391480238
0.09	1.5223600196321339
0.08	1.677103861118013
0.07	1.8762610254569851
0.06	2.142026893371002
0.05	2.5143522769714495
0.04	3.073137724034267
0.03	4.004816470104707

==> freeenergysl2c_3rd_m0v25_L240.dat <==
0.01	1.3017067570457226272609428898049314321515111468213787728475936950460339129170745530368336551755246221659145145703785053924588529242240346808373511739823201767831950449532395146585711757359918413172
0.02	0.83831432410532667045243968570772365806141605545428936868629618204173275429846283550217634216649859325323905530005355614633009582309314103657483568241766185121848290052642548116482108628406027463249
0.03	0.68410740611013206824099713453120761365917964438816922850540601708141433878410634644904597933213140889473043780554422595700372900736136985760674854386910382814374405882234945717531726515967407355327
0.04	0.60725544935867446226258478221440926672176112249092309655871443811425813834984920681657707549031941343143399822616729462345119349886636590404087695896583732128133761263718849071698183291180921396317
0.05	0.561377714923396666648560950988294734501693158141058818996406450385156292186517549660871404562274554121443176264244860265630400652709384553736700044414218668849121926743100366066929374752515621502387
0.06	0.530997967218612938219962898050455545635243297486054373870281019206089023776183948864850655038711114021735571721807049196462013159552849162440476889064932743597636808468752972292084416869666635386265
0.07	0.50946532868334493176597497959142566111811577186808985458417205401715630152407994676596736204904330938176442397081078903358551504129264937238360251636295287970295448825238541560487091674162785442913
0.08	0.493433289443578437428353475540397348440630581669689769399232045767331866713302387123852402455928737546368848235831345263174802328573129669752924044874432592927137626005790341929743679992131746893021
0.09	0.481018345606492500956423751837292628773925474187396507412999802350601169296905934939051070267569077275432365334056120172268300438897888272755797887355958932215500181721623855521343922750264859754283
0.1	0.471062848321205963466910741485021652507721150465681095383186248776733630477869245759724552185811583165679561389782522511877210369776463185911438413394651509475232398270919202114935212153161089113228
0.11	0.462800193076168501478211058457997751247490645283745359777631597525676177891784963451794012220810085604557492116718607354194607826210170684424735635935196828045044968408544589161755068244254032997344
0.12	0.455689220412903171245629244391641357919577620338549626573440464137069667019363535894395581187943522923688509015192916854479840355773269234175430962405267840996018689047742572082650630436797504572628
0.13	0.449329242896398350627749114125874874323791866504490142857777575207953183287110036385729665902210705242923742588902469714309660839971085334800873626955032844326938439322630537792865937586925869053328

==> freeenergysl2c_3rd_m0v5_L144.dat <==
0.01	7.5560892464641631170211065113635458429164256579901870949964888494877617223774305430704232952242897232847790170527598231778610635282008512136174857548279071879385206923532975819552229486124002527312
0.02	4.2569764386818186915392304307782308825033256617845713035032914653024579239843290006327292061791506377379122705128135664972993240013093958640782907795203697118042212348735157182005429688663798629024
0.03	3.15507167577738215594885801620884622957293659527820594922600871407196022014531485894688332465555198756200861500379374342178301167337298252587046630962927521281445145199580860448066313772275228617799
0.04	2.60199172607620502631623186339980885998914694980800409494496106838617785769916017994172112928690144312180096026619736560296517809297931608285673838513644013202132480981155409305183940538895985078904
0.05	2.26798230485805790558572758715251381364849893570578098580271059551613463847747261546452011970868943552021889148936782879943693783078334375004625539770030226839580056484549472643584316362657347563277
0.06	2.04308224945964923914944673582030299382049746788268804698883297994755299906771743800707812162206523121207113112189868103032930223207923901710741294992334283583715870484462359288753744573032004135716
0.07	1.880157049129534592544826344671012087085564056251392263403281436421247587229479261949716581558234466598112563475537745689234094622847554573028648239961479619491510252646987433222528731119451436790581
0.08	1.755665061638035880024327800434581148487480009727471282966534919506983445636993799345797398987561289738527871892329228165013092475244910549782504503705677929925801611657596838318166177889202124725003
0.09	1.656581986563545916452255199261546128054838159447582993362176307281880727337629761477811111902754353251714481421890525469402865103470997162198027004220575367034489727327369635655390679216665411906776
0.1	1.575165555328126443944011525794304054765747356851175075965477551882991720631707673561208215561906367839175597496155114708407351676055321913193324218802460680436624208336902935508802628464992739004448
0.11	1.506564658887294848434948287785942694354775173729590120443208269086198313389490815287017100801136769121711003930179106751533628920238104322524570429290139736938326111151545290869796555711494896330714
0.12	1.447611381253845758883611319611007635176186437239112476911604558288769403919161789534838709933772809641339423005764603080984863025786879354098508492823832333380909413205299098897311922310902705536373
0.13	1.396161520347840610779847593207222204091547642116490285455328693402022941043626702231351033480309267472335364189396797876538265334585233464154743053739783722539591726259254258558504515515116560390502

==> freeenergysl2c_phi0.dat <==
-5.000000000000000000e-01 -6.127816393279982288e-01
-4.799999999999999822e-01 -6.126604484123876482e-01
-4.600000000000000200e-01 -6.123179163608305497e-01
-4.400000000000000022e-01 -6.105861518185830006e-01
-4.199999999999999845e-01 -6.066996540097330248e-01
-4.000000000000000222e-01 -6.001817498275044960e-01
-3.800000000000000044e-01 -5.907627167241812360e-01
-3.599999999999999867e-01 -5.783214563101852779e-01
-3.399999999999999689e-01 -5.628442642439405175e-01
-3.199999999999999512e-01 -5.443956827193238146e-01
-3.000999999999999779e-01 -5.232109615797502222e-01
-2.800000000000000266e-01 -4.991140970969535351e-01
-2.600000000000000089e-01 -4.726392413093633005e-01
-2.399999999999999911e-01 -4.438879372666399425e-01
-2.199999999999999734e-01 -4.130876339485458626e-01
-1.998999999999999666e-01 -3.803040583519941564e-01
-1.799999999999999933e-01 -3.462712942612751754e-01
-1.599999999999999756e-01 -3.107139300067290333e-01
-1.399999999999999578e-01 -2.740151760332211195e-01
-1.199999999999999956e-01 -2.363771836890046774e-01
-1.000999999999999668e-01 -1.981794479928743746e-01
-7.999999999999996003e-02 -1.590096868111813277e-01
-5.999999999999999778e-02 -1.195987713387618723e-01
-4.009999999999996900e-02 -8.008460638886399918e-02
-2.009999999999995124e-02 -4.018473728220429281e-02
0.000000000000000000e+00 4.012465574839817889e-06


==> freeenergysl2c_phi0v5.dat <==
0 0
-0.02	-0.05084066004362173736108738932289774614441676856117263422120094914084866397995185413732780979831052063029817499328308891793592547429549862001483640031793924440233658180190138540266649751393545961830469
-0.04	-0.10155023304356247305456657022163308066465869846830766502819081116408108924541355383518426973292003000212174320974132135028134257212423292190776479779567695501799466211906430837776823253948652896214648
-0.060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455363840960240060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455364	-0.15201998603501077218741857837091090252117432902451677207341838671828510659403683846879893850012656725686730163984483233921517290324351307480515984374972817172510766150794844243894360975396000861345294
-0.08	-0.20197263574279002248378620917787251130836555329451082382118381710549643513361980864668127111289395004594536378181646751332514163083179103607915742299972147147946292597657938820909398784166030183130095
-0.1	-0.25133826615872519608513595580832834954129413885856836357297754789346397052576752155323907512701505530483241149876490218953753367107791192110953476645403064725024296505434426091454401290574458014651372
-0.12012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012	-0.30016535911747284640981417538027600909670885996227964107005836118109797205389359886631425058924899990626593878872185406962387989648889124392331746266015750468210512051947376095681273037030370855907996
-0.14010507880910683012259194395796847635726795096322241681260945709281961471103327495621716287215411558669001751313485113835376532399299474605954465849387040280210157618213660245183887915936952714535902	-0.347612408757781868790007872952986669647274765888619027651870202488892145161114755618998953138711151992949417882399452750617554918004964740444091537589463431213846982326876320410772257736667873374564
-0.16	-0.3935648227099701885419859985726636144690832386087465402697691272945380377625482095378092117836116263753578758923456744809617770565793275461915832385597402940955795513914334212317724591366791130242841
-0.18018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018	-0.4386075878529767668729699164189612749739727745002902701051889644136528513405298394398951711186459980494077057045008938430201682529689558375142744083004756012645055311280239052103225398301990622475951
-0.2	-0.4810349019420438017640715476890686007015425642190489512524975650027287563042758783008885849799799644987624895272249250682239504778898982600305373503989586234345313948954386958010381837584356823967664
-0.22038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022	-0.5225013485756837194786962123091442870081507823298616830228161348025445771428238903963150367826439704368484461449228100337617740966601522272939009758406685320852804379015304155865352822462373663539505
-0.24024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024	-0.5604682663276370436490271491533277855713008189366387358107309746258149355091447965499867790083502651654746068464173613333969049301995711769204162040417272521365381632978012916042830157521675410703717
-0.26058631921824104234527687296416938110749185667752442996742671009771986970684039087947882736156351791530944625407166123778501628664495114006514657980456026058631921824104234527687296416938110749185668	-0.596579025511916352220305109700467961661191716070759731110811988323775176662141749296223782223577642311768978902908379294334650517158616974901037324803914064982086613676958421755960052002433742208194
-0.28070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228	-0.6291782312191834054066959460341461000427544330754914234012231013609567767123769544493473622130930199097363261085934520958066405190035746666124229685805626016607971658050456819465074457323459733655169
-0.3007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203	-0.6582854619003419941565245654235381508345815120296633135607060241365559536628958169713610458606567795772677356105657295248187657473032415396243112918067944243896747969451124196303341805009201159410602
-0.32	-0.6827607504080495141075005601354145151553098056478701413562594337289402754449415441265689230749131188848377432395274730312209573030954832166186264443276107536683803121553638379730655093480190234361735
-0.34042553191489361702127659574468085106382978723404255319148936170212765957446808510638297872340425531914893617021276595744680851063829787234042553191489361702127659574468085106382978723404255319148936	-0.7047184413906871345239282160401109966433739583119951778031936608206639200608499461604063173015646325357066186352015321412603061388811770679734923232613441169555296058036564070307946439268279464263345
-0.36036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036	-0.7218786202540577857667445613071512752386991801241128838652528389505430129675235925849501758172562059857306906256786784484091194162148534975507622852121987728634671988047361371694498138177758423042286
-0.38095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238	-0.7348927781989335353837784677354043650926637328709666655078026338012817052223781246428982719665897466994330752167018274036424179715518479621490880816832631925175857895599466979034984809149043326805354
-0.4	-0.742437854076412301998997215552477442228852809125376249726965370361238666978938300604000896251934707725043663043907186887350549671195222720229735867777652918990432064974332852561545546360491276182005
-0.42105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842	-0.7455196421372311745528931175289578064072885587758163911349907108250240640773021540897188012467816088435527126494942777061559659609788646177433555664810105582871898423279464001126049664222594481829326
-0.44198895027624309392265193370165745856353591160220994475138121546961325966850828729281767955801104972375690607734806629834254143646408839779005524861878453038674033149171270718232044198895027624309392	-0.7429018644586277764770304265676960921535999185122451141367709834240685637820055605097740186370044666064586082678184193391487989926679428834405768781993908934130553299635456793975244904908327908146303
-0.46242774566473988439306358381502890173410404624277456647398843930635838150289017341040462427745664739884393063583815028901734104046242774566473988439306358381502890173410404624277456647398843930635838	-0.7347203173110857351638668081923170915349951807342499624609297347719874272149936271108769693121499128323196381242388817653832544701767512084071512857549995391151177667531963478207212987742792763889954
-0.48192771084337349397590361445783132530120481927710843373493975903614457831325301204819277108433734939759036144578313253012048192771084337349397590361445783132530120481927710843373493975903614457831325	-0.721638526679236772997774499857114355198556931254914624167753686005710449452333739213659132993921608966105947982526225655277424657004037530060704398357906686591041397010586311715243489537196666039907
-0.5	-0.70487945135424050052844988624284274988580923037892558434675605072170931536277542334037255325007775313875984524072320752246624775433331276159103237443819395697619985495287854438692989367397961160288

==> freeenergysl2c_phi0v75.dat <==
0 0
-0.02	-0.06701649509743495811677983064404667496984737146427584465734486003621080653708560400383672353776982612650931374861725586998239480213824927503320853673934292212088406453678237870456091914992057751109556
-0.04	-0.1338367364851230949165845458434153255795671866431621547086355959743223646160245294019606646142110448997714288292327332080692581057995433682569514868489559559806276640575680819321735831362150090999805
-0.060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455363840960240060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455364	-0.2002970632955533263935413843729891895932064713907474626879215787239368397759393680336785541360370405285223862652661271586714707537506024145106599661785536913960654970742555019152238637988132550101804
-0.08	-0.2660162606348078266588978911069089917986927611789801638260180078764244547335109449141559626508477733589793331913551252112251462050232065306367457942606011152700332993377574536705986310965893805823255
-0.1	-0.3308912719233359599244418804174397378442340975797285763065147498075073917550327926076675191256845936903545063623099257603024998077413962310461216376708015988854687081472911270628890595053132360611886
-0.12012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012	-0.3949795756441788145872498869649732535217021323822062343889079422256518464053581724053837479201278163216742078513063234659062108400172448575478757967736870630699100151690705012307251993159620420136075
-0.14010507880910683012259194395796847635726795096322241681260945709281961471103327495621716287215411558669001751313485113835376532399299474605954465849387040280210157618213660245183887915936952714535902	-0.4571775511064670969512380808948652710369448793625997156582246587394585552706096467989197192990935108216105237374813732724161040698028545262521480574258841084388334223227742127266883917341967386404488
-0.16	-0.5173436564622124974685194734044351219237116786483218223501553093723745459351420093588264975083079915295357044096984414419874626874187523627595857589216238896584487532440214350940865802101052736000278
-0.18018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018	-0.5762569320231747889168802145168165075935734848696063593205643496996463216150902020658201946220425067831979398833919947187816898666792371515317388848118251009548229607164083126045245282041268650722628
-0.2	-0.6317069487413420703474538375968064478260313680191093911093979393355044624724067351461480009996047419744268780911591859903604089724169981172586454945252350281959312544434886382025986146870179972024916
-0.22038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022	-0.6858829684643874895462269475982078436672095960506815481169147274205285999795823384094361898133280139824910327210059382987413838903300041197269809420628158890286526835097043498872488146738607218112809
-0.24024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024	-0.7355005339562283012416325906808727459514672728667344326490411821215952643191925537172362900088780483292981067750909054862029844584375038115127251253257429209397094909632677497548059733365741139317099
-0.26058631921824104234527687296416938110749185667752442996742671009771986970684039087947882736156351791530944625407166123778501628664495114006514657980456026058631921824104234527687296416938110749185668	-0.7827461138133595043911951806065758974128467413612658860719424339295072407599775353286557325240232751406565241491654722167512342626098750577194070533150767449666497745585895244380094432820711218988896
-0.28070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228	-0.8254986299134028170265886431171535666446127145325412290995572881804207032588506372569011494267466176056373976546446944406306584870798468555681795313168570903674318834437298124760165360998418955280702
-0.3007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203	-0.8638298962210839520948305902772308852835610928222816549560099914083264544468242413141669115633363801247981930224500958031579103184495290152030834548580761874481343545292951203295772866114410655925603
-0.32	-0.8962776441451531847433959490866822682156279631194194640190445347165108737981999809268860754925999447558748124208200217941872899955410169252829860404134359977219771634919900837789223068466072336045258
-0.34042553191489361702127659574468085106382978723404255319148936170212765957446808510638297872340425531914893617021276595744680851063829787234042553191489361702127659574468085106382978723404255319148936	-0.9257136036400292792649113667676539206724650544565961715826268977183048493237744016847129421478431358992187346464428351452414212350453171228985414334403485023908304673293305781341144848984772605706701
-0.36036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036	-0.9491709904240081688239950830756444718435359531565056238006433353765040207019702326828570907490920722009169069761694692917234705623257034670342580408002586818477386291328519981559799923840427514258563
-0.38095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238	-0.9676353642830360089373507820687437110274530301017145203285831562782530175534821545916409795104982893330875078297480813986996318543204288677500372925528745653240170245696802387736503322117774227247403
-0.4	-0.9792658930148531784516606218759132766117146387629339088448516564778207321667215299431458431140366143511194515888619031825226416737432723386633952981627551529018074233735574452617184752691873329425277
-0.42105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842	-0.9858065137918997609348091748498502757601224152268735724444858796532400008767066554436990015280110544756460096474705436377197766517859761178424112353586665477614562823105124357333179049271383923318509
-0.44198895027624309392265193370165745856353591160220994475138121546961325966850828729281767955801104972375690607734806629834254143646408839779005524861878453038674033149171270718232044198895027624309392	-0.9855541548087505582276843208890484749642953622086633399182124203110491815939036765650168606800579246356044346639802404131879788248589492523263435603924328771364162073302543651526922003600764831559595
-0.46242774566473988439306358381502890173410404624277456647398843930635838150289017341040462427745664739884393063583815028901734104046242774566473988439306358381502890173410404624277456647398843930635838	-0.9786822307855505176876578729625148045518608664470701005912416483889471043603455446172381847312021859917552094034671617023520298923407414655451117379281604988580562158517335201134644721934624454451746
-0.48192771084337349397590361445783132530120481927710843373493975903614457831325301204819277108433734939759036144578313253012048192771084337349397590361445783132530120481927710843373493975903614457831325	-0.9659613174418318702634291979943495180687274825475229949896545538885797744420508016512557479384602371867398299794192783813991490765884998205403256433174924035286080222051348467039659452430706985277274
-0.5	-0.9487852322408511990806201859942854011251449903031972023329065740563545345922966324353678669343659414905780125099499929163493064883092103796268668881029913858292132458396491351016890488870667783634155

==> freeenergysl2c_phi1.dat <==
0 0
-0.02	-0.09519358103278199631028489355558362545152447222043051901388582440786202042358195706595694025471407427207034365582570530539652766906513767317842046023361015053305716868357046174078354465737391528750676
-0.04	-0.1900785108627885065174397078478728881625371703252704498764723720867361882072629034883186915049212256660677816979153458305126160108457696065158176258412737349003775588192185697244669045146963099700935
-0.060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455363840960240060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455364	-0.2843982743509823747338267196804021443356784121885298661081669021408253293333843918657598258890430481796736922306845170306922965965240734284716655868155027946770962751559319616666584934538471174206952
-0.08	-0.3775951764966102684656561618715505904342219947697253382393933476971912748893438757419734137688422959569560460470319696887877688028268746224460280189674382090414971858346059609546428570132570593358309
-0.1	-0.4695146817861042791874808775479585797785360498320117072894028703853549892745765006568721169298757187985035894098559470205567093222594787540256785643979340672493260280245497808888053359763283714373989
-0.12012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012	-0.5602381190575547226769974967094692911339625105724432836126617794068161648550385745537409973689285125431793886811364708416046335858534122510414575212235169500674006118971656695145816742537027252226154
-0.14010507880910683012259194395796847635726795096322241681260945709281961471103327495621716287215411558669001751313485113835376532399299474605954465849387040280210157618213660245183887915936952714535902	-0.6482139644523226476770870628453382914060003983822264256003556591929098503720324931129524835945894382927658462447161124356314929534130285632681407440779074805069930675019923885838030340684294297075035
-0.16	-0.733264170404261358681378913356386927572275893029754998756452032146474567972275029534273551913017569992463704644603562355823700932052086192897019586291958684659459416301213083291536688796616238245626
-0.18018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018	-0.8165214760570641966335941258219090663790423305729213542627835798048809583030273281525304268154829066562261573295314969282848895708013337760937584444957833000315158508799300101965232668359501672463893
-0.2	-0.8949044517093064142216263203497898569540523347813840176029682459866919859743894371416390434951404397723866415396123018400821022319337920695539582998315373415154506082508175151501995330571170337271243
-0.22038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022	-0.971563154651816900561010091345071445839575781961238610782579568116630545224605595365867287898847589130516981849100208260116745379168850107409929657810007104475656522079687045842986763391633337123732
-0.24024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024	-1.041913835691427776596249469869047158568640781570808030506601747290957506438252253003516887291899140293741912004366082269229671088990363009587907734547042238048383258049016576143554580808292673974397
-0.26058631921824104234527687296416938110749185667752442996742671009771986970684039087947882736156351791530944625407166123778501628664495114006514657980456026058631921824104234527687296416938110749185668	-1.109131544331520406368531051527509072078405620304670241154184823649528694199297418166368946116391976648016665153132359897101337822640773844280920016802974941282709227005049459870858688650852149158916
-0.28070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228	-1.170286844250451990490366885921334181767782609071612322798989366751879192986737834444937109381375284988947748590369138624794631535393455266876280962571577609280093240122393086814389901235552990382454
-0.3007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203	-1.225565180407588208736256980705395372176694587802491566808745490263737324270219715109826426456661576191533320226853684518187346293093641539064619105940712633761423549455642103470789171628584479471609
-0.32	-1.272915737375478460200672031587646818775621313366227538490017907145617027824217693797872784874865859068763946877122897357990395703862483569338691270196753311590232796633835032920569084202564764013757
-0.34042553191489361702127659574468085106382978723404255319148936170212765957446808510638297872340425531914893617021276595744680851063829787234042553191489361702127659574468085106382978723404255319148936	-1.316650174634492246859729174891383667437745976908673135275496981782006063888488501764761334827482861408123260793658716422313988510662908467721858343494580123547974476188380056022796623953020896047053
-0.36036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036	-1.352512818242509538806463078906798043028865716765547715011331353923839827902870173071253342661843645823344988359028172630801194996147534211345707827645550804799668475846798465183814997747588627895619
-0.38095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238	-1.382143889856794933429203267919890181876049636024313055140227616130762163484578728616009905096231138129816056453375224360480074302388526443488198047660883688687404095108230867739853385839366905645076
-0.4	-1.40258332893387010643235323139604092383091204277427780559085535331181320216885428689723365727662502839574617890057342211375145755918756610089017326127508525980812596555669178750206415307479536154446
-0.42105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842	-1.417132261497528288019244770082583349977411217624621350058856465708515389583688191749110333778230971235813274682382129553606109002322001339433901328150763967419323778268733939636280699147128557496152
-0.44198895027624309392265193370165745856353591160220994475138121546961325966850828729281767955801104972375690607734806629834254143646408839779005524861878453038674033149171270718232044198895027624309392	-1.423020542434389159903756844337326454494746783111772974911910631201862097616395878047757573468626436311973555432267147030649859219375119131697595567066194315656482640719253189469358580795108269807242
-0.46242774566473988439306358381502890173410404624277456647398843930635838150289017341040462427745664739884393063583815028901734104046242774566473988439306358381502890173410404624277456647398843930635838	-1.420369581922914014160533244389445557934846051687058825039102719480232345610830185752053986405674318144652197673270011709517395341478908598320325380137314353749023266825701660913511831809241229977135
-0.48192771084337349397590361445783132530120481927710843373493975903614457831325301204819277108433734939759036144578313253012048192771084337349397590361445783132530120481927710843373493975903614457831325	-1.410027674984629542944863327574020441258338740664176471794469530879836057550493293808167831049558741970411828701268930339436785795877732477168228102257754317194024751278437882991540850441376105598823
-0.5	-1.393609776017501229714234935893115944984169449805800349960114460633294219197172375844184924298160404624750176672781025525911177249704397125589588411010636488939336223997274211105768363156605555667323

==> freeenergysl2c_phi1v25.dat <==
0 0
-0.02	-0.1425642081550391886349602830318813816416611770283993651186810657739948348495760113681505623859503015865574345427781377008267034702872685838263272848630500078557790006530586932330561699514907664250015
-0.04	-0.2846319071306843229542082487704005061152198325976593268916985543945067070463696060452279804555814288030074879021588087747243621183305311223873576363699010228892793627493970797709338885358362315342429
-0.060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455363840960240060015003750937734433608402100525131282820705176294073518379594898724681170292573143285821455364	-0.4257931570966856606144252174292502531551779416680383710287501631962552210934425120485516932648376026095102183793725788810398762480098697244025934340305060902048967142957117781525979475672135773389991
-0.08	-0.565197665249550152831888137221198117308730595758695626663173800342546791189326041423160802989264993504031403169988198431693021288223451571484203344800895352225808832268813065219832687228339828135448
-0.1	-0.702609582581254416358496027599305936593296801470404075971116699806823721883458578843158479645756604571142112553444592418311375510210794016729542120673428929269185550682617142481753887573756162577872
-0.12012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012012	-0.838156610849060735620935327795227079757102031923311273862450475339076063707845561969313333293172428395894635857673089173056904251852358043360005236938260747057540304311256508566077641270364246890328
-0.14010507880910683012259194395796847635726795096322241681260945709281961471103327495621716287215411558669001751313485113835376532399299474605954465849387040280210157618213660245183887915936952714535902	-0.96953994048720084609892384420173332579355211116995928158371158780103439449038871398414669683272085517810005832858023939827740104861401667184917044559012714799975578217362768400656979641888278437457
-0.16	-1.096526097430820735635940578520088249427450922245978463227037446891600805893874307523401726746496195525871684546994196401433701749384699262832757950149840697148109892325463961449208174326952097553902
-0.18018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018018	-1.220850791125766419922696498705889768429351092327130635754033098953067472002351465681559112210735690737793194040562542670482665267501857625796792602771258854894578462405120710900960859923375400614995
-0.2	-1.33796871958020148563900583918428479854625239468251567207233153372496445536674649481161412343587466384313914344629098277206893311614867124879225961892815438458801186719636583730950158652587523306025
-0.22038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022038567493112947658402203856749311294765840220385674931129476584022	-1.452658658228214220241941134939340533713870931120385699875698519390089236547170278352096616325204227691872837646874507633979141306025423626378072033945117453612335433488181096839671001840590640564156
-0.24024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024024	-1.55814300609859319690418493154737809801706456001849005733380730025083136541175771940745111960004229784870538333623701246620022795682161057514691856975266709712226833015824519417696259456300367331823
-0.26058631921824104234527687296416938110749185667752442996742671009771986970684039087947882736156351791530944625407166123778501628664495114006514657980456026058631921824104234527687296416938110749185668	-1.6592743785287789893711204206024176600025562102645062350030314405418883470154788861528915762782869386080134903716691931548904215167684152316096117694143251891151284235363868953103360512153034786083
-0.28070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228070175438596491228	-1.75175289742602560822546084105551792005793437026895525644038341412585010111458688886653611506939652005965342280031374690666190267019527889522131497578974470724256671060918465035944358733702364254047
-0.3007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203007518796992481203	-1.835954338400245558070885340346609029167362460129013531045181468343270838246682059197847706432906535944813705094909207822399440248122319419785844293146293447279047087686874374528943628097820849375691
-0.32	-1.908814605431901567401370115026219937998345762753089875271015962415887062171707177792547893535525772904254420468363464201585615593084866939258147679337534905547155200928415058716374037388592445218067
-0.34042553191489361702127659574468085106382978723404255319148936170212765957446808510638297872340425531914893617021276595744680851063829787234042553191489361702127659574468085106382978723404255319148936	-1.977106198726054579998202676640789454891905573732852195243165665764287806942873334363749408463784645344617192206983217320944842521132057542785892725574962634864743259750020970753136919442054221374019
-0.36036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036036	-2.034355342893651141405099509329138225205452330668099527693465378493684809152071818880884242102734774882284232930440684995266216438128034825900267143289534482703636955526510581994764959017060520912966
-0.38095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238095238	-2.083319753289468135652988043876502754109678800424979361277922458923528849210798235215105387618542600885499470962415913516980565389593568970468387100582306617475709669151092244114972383098312910896096
-0.4	-2.119082970397649550364098142396757655498885726654930447208827255810430905768896523708540361453071464172268010837018395815495934741191043867738492962437770210517579720876845864487325226633819402933844
-0.42105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842105263157894736842	-2.147642705169278326818805554902859940548130235135853541249036156772141169767002212741877213428422130101341524871759352666613122192344496532392572766807826276981334709212775789300614359735054685067607
-0.44198895027624309392265193370165745856353591160220994475138121546961325966850828729281767955801104972375690607734806629834254143646408839779005524861878453038674033149171270718232044198895027624309392	-2.164359519871647415503159316748277086740774313711254305900303693429920175418809879565283403141219036298953926046984634356380435811606779241262375274403457059435884334242515618790310848782314536190063
-0.46242774566473988439306358381502890173410404624277456647398843930635838150289017341040462427745664739884393063583815028901734104046242774566473988439306358381502890173410404624277456647398843930635838	-2.169245043024559930537847227339131725796522840226808620353131771512225299804979240142944736283872385310238059128046545096543098503379425174634594623364413857500644651374639195279527599845101072669612
-0.48192771084337349397590361445783132530120481927710843373493975903614457831325301204819277108433734939759036144578313253012048192771084337349397590361445783132530120481927710843373493975903614457831325	-2.163263992773100913679604472777352217167079376633510242940182244678866569048210067999933570238978814088226855300413400385982356721375798277989693276523075093233442883771801838604225200651256773783124
-0.5	-2.14839908877527043315906593927662200169401197523293956508938027824882665768985210837904795514135499237926516747054041360669837744884008054048626693011631039067252409901033869665334989447188412071956

==> freeenergysl2c_phi_mm0v5_L200.dat <==
0.01	-16.1191759015970922589959897426835161864815487199486245223230772368475460503969736538885059162043773910695164617154209005857332711625208444682832386022721709132156755588485715232056666351039194831926
0.02	-8.16160135172825489502044865698128570005411019081823635955608830001893132540585048186600309832339125623200982083282514088155166241302733726451337224169267233216319817698950886720797925704319505627287
0.03	-5.50953873564519719804793679098567348122130250878140161473335033619188285127645031510880470020229299077878943478383842212718757098967489330652294599912350235359982932483255295299199944898869945640132
0.04	-4.18394731575922796790232769936432133963483631983466385439771348812288573524938808936829138217274469077079742260716806172340613133586508568802475239793935531706735300458632113944944822211749194991366
0.05	-3.38901558195181959323801645401169153749219924377646361430279390005853032054225131838758883996279621777643393158982600249500951712167785243200861679190327769476206540983667571446559272843971698788608
0.06	-2.859469925878954258369623454054070068348741016519112022353805345024659280028447356435092456404143450059301834109292650014573247421215072800649461826220342646226679238155127928789776945254532402426539
0.07	-2.481618843410817517832522877756483499193634672491954446167294633312413983604727835468906152086202516343563453470498229983523513211520328220428850908057785276430890856364736164984483798961137755990822
0.08	-2.198614061369288426841377709607315492040990414861680893949939224103368765600852946113888749844376915010271933569347453371949716252970759355893155754451514277675400795354298636933639214011509973828955
0.09	-1.978870966632603703373861860191130192940523133038333364539512840718142412288557778836890211550814677012870958748940000580476241816116366458826546733939552424094954031233921590912140784699368695878959
0.1	-1.803436814505219644579698925521081157860099287051283105672649767859068351398303957395077041366045753723727350419859941844251876129514516074774239367401728235645043294789916098586952082020247097030301
0.11	-1.660249029678953733615903152636524554717200142264587107382746918215430535816003128437693344501309359347928484892825435882943609221229140656270974638132143890971712035023636434923795297965437146704783
0.12	-1.54126437227735760905224216054717422352978754671005632639339129699994486730777007413769417051764121914669366618674353502159915316546739842320997998481575977693760644424672753956684843745443079239952
0.13	-1.440913113465786514867544950883504472221986713793338384899875659493541734002050040190311558214639545789820303067683880015625177368972630616442667423682150456679471021220962245152440674572950760123349
0.14	-1.355215712133426201281333827668166687170435815226929759194261007101510831517105762654405121018401570525597644863718832914964338652077377021650767059898695297914852347007898080210340681899835955063535
0.15	-1.281252822830819870129623540588769188822834889331327540992059573437755460804139587351826851450301872996693826240844454299154718635073633925691698933615918705424731511057776093462545183187119582664785
0.16	-1.216834050690113460234644057727164796254741874663268007689969771633358445267526602584791366719344472360994320542806170395770181327910647952043292305240744463665398536573579572254480257999210415281748
0.17	-1.160283615080498825054262160913091469466432772493392296281259560372059646701685008048243169259553160959204148040900258017377634428083368819417217050574685946044422685299847030189862934315489269272531
0.18	-1.110297456669238833764257534118668019483742298143862302490068336288007889916907382739466419416495401581716726459228861086605215183564891663016754125818641967362293667603135272016144925383708630723482
0.19	-1.06584546612306102101468364206465903935945148433143225544931598512398684697171155464894438373840883792140972992649240330326260366433219817144442597865643892281669557865618431284969718364296682605865
0.2	-1.0261030415848192427541700716814522282225324992198477338787102686670419513637172871991016307387563889452255729853028452440457300496155112600390274068485337647629773954026793327867767775680096414426363
0.21	-0.9904021985281607650987918424776061930331595958430078171309022453132426796017413501589327318043998716031298091515848756599043936053699745607121815902037174553035461154833182440992854489956997524772204
0.22	-0.9581960107432010743617374228925404225727869055546952676688686063212270321261140782929384486450978933836103291485723246307447492541093604699685898469093743396374788198794426918112225433237133625675326
0.23	-0.9290323251843446342952881955669320766628220245127882970978143423990883166838178116346481585091999877311879211424970705490775784909182110738188747548510681402302711475916745849657777318915060891909408
0.24	-0.9025340458782617688242608647184289505121466574966095316255581539101127423955098217122158329912297277784452478913962776317201739669968036194906739076937417708386025051131996973573990477847751011123226
0.25	-0.8783841476546452415742006018082943389725652732457645451836915249733406385142697692861694291491711767060682868456535221545558128052838098422040673204965484114286149937209280173583484746066956488035492
0.26	-0.8563141463982586920976781869986578151483217434735392841667460396154084686467956043786696133342459368818132335850419590269183827437448415619792875083406495677117529414542506932402970159126948001453716
0.27	-0.8360951298041446334426068184791794688590432830204356871056858297009614665010393775562507465798824704389595659310454473723828889158385092920866391478582896001818760364377773208558598722780515624001553
0.28	-0.8175307086265201225757321051170506483808887936075754182832017582991995704314736930934511547786867015965027789197505518733510373296665710850566506027589762428911906853400035524489083304557026673841638
0.29	-0.8004514249661435764696052245433145276394888645896052456597379865974369583637685322984498445761262416059979018142398205791288358126146828331987169022596502492511494435291514217408388552879871426073466
0.3	-0.7847102777266362188501369824769562566616061813835259640911895571631682004836373309403887536746603149034098110810856950442881840515024681276961287624569222755378644079018260181580694090073346747455175
0.31	-0.7701791130747785141294083734746621545357524025174855371297706767094927996085449012437456088398669280517124347925480928192638884709940727641301866688528357112748226377468810584606995086032562773774315
0.32	-0.7567456907765872368825686516801163474891799276873180211362344661721234424774853555265622539578586260991236715784812055646008594373018653791825916863105054063270180250651953215214179595184215283321215
0.33	-0.7443112831254791750620389675587782412829715921552552179434972675718255073269588333501129789122747690539705149774573211714746786168022281354919863245611573689757395100633683103622203387484367764661731
0.34	-0.7327886968878719863122266461211745049635674284887490219928502405522454503927316812586970582014025249854067404412391518769837091496834703297549107129484789156271663360367298298068524781666680842924375
0.35	-0.7221006337326249735070799440474568750441579976223487898811515406943883821852725787700151481459078912171964316556618142500026910048791385953958379586195871491051409636005554905978203742413069055823426
0.36	-0.7121783233916877043618792877512128206966969589625645688684637428320536071505794915518992243494762787305202877994199377949816410873666443199980073118488197127685851116172992569650316813752242421329417
0.37	-0.7029603780122037850482858100449932022586639063627920799761921773046854967913283680317879772992897298616809981178096656946498078039623482255769912963234514494079688635313806113646395803688259506092427
0.38	-0.6943918270072933867574622448766334086232291567783942837886943828369816920621890614957672756501728006538326466738577277416075227275217716947719313380761849702836610012023591789974758089244430121450832
0.39	-0.6864233000568963547107059385108080136268923870652788577527561760329843572133194456113701036908727977205091432407626880567466728570726735271070893882077304169930814984416670804321042656063176898482232
0.4	-0.6790103323771200535208076331541656437482556063302735303415580709386348669936673888137235817849914139417842831068774280488150741501724760539679721752636846908862630540306646883749427274380798909194378
0.41	-0.6721127714243376917473048767354506209877885246375574215264332088518717893122150896956843546991433651724376574706206638327720731917361984103319638475683504204103397066397152767244634560308442713816653
0.42	-0.6656942681667421877285306062308875183356870420011318170902712931127379459777833307973320122528236095572973906232102600876813979100500997799945915957126207803877811420286901688972775341511572750279139
0.43	-0.659721839192646115096173645914301454804087112297254043729686627313387899598308338460678360509203289903643232827598906040122154776432169136339056159843895398265310892943658832722326952434207370458751
0.44	-0.6541654884201262359361621004022366056875536599787133976117521599982542962794603338187529284606694173715962582419021145911300843770958738677535893568654039706832108772420250273232226302132921297632057
0.45	-0.6489978791691315987481739159227863599994007235559698824317625441437540887443483588168253798872878925767393703561730179522424075391241440162766757273942148177342226986435475991168298623620413040450249
0.46	-0.6441940489633176504747496724472283864185124638645841562795993656838942543229430107404970062153047149205109872097255116340802423944995342695202477418316908385420362994597845238605109490192523268479963
0.47	-0.6397311607276656673029808201057812714300050255426477185660801831172525470862243072055594654715347447675120046216111135145284850722870187337225151052023367723916409158190063089316901455992574783698865
0.48	-0.6355882851033901770211102810698559613919528511732713434854758779390903017488922621733533204773716308975205366496333707877189978357487031146542802393436367749808926909445347352054600391204711218975707
0.49	-0.6317462094633149874561264231397190921335607629716588053945179259704425656115242220726824073090299384690881802765733021109979927977012906791809720778893757405736044223221815665156786312967379697076827
0.5	-0.6281872699187604852453201150889216332975204706578289879950350199539469161028383958818043592866003344642271018400469041499084430100607018784875116571717737258737336571049128236418310307040980738258286
0.51	-0.6248952031389499817314314054831278962027063122944799338818567476496917742185848159218879156020910329590603038725345054692302244878379255467225587602474425909339726008680127567637038489993249451106573
0.52	-0.621855017203667439452903257328056823277701282520978209350231447008451828615057446727537203475615901013988443607000816727078148820716414666988629341732467637652482161161351045983234821393577187476461
0.53	-0.6190528178084150829396683611346352829926089402971225265082873876747097469516360388999965263461540915249128402358114533788906849761871958851567912211063792738522391760711864379065369235227554379481815
0.54	-0.6164774868912525003871730103042210530612394878398342553840346474473082051615623554387967237773083255908402130334325878902673701138332496709291206127637770908941536003326045281012456609436069513236637
0.55	-0.6141006944882177707750938632024340424566598898387403740224086461600346453942936783094055624898203440964840587184367461384395219115875026265045865585009620707852717895043131197104486587474876842915733
0.56	-0.6121843920505355877253746441599982647106597464496991318718979656144474823818699445107743439132556977996063477894156771006052026153664031868636831139389137189201196412376058920860561443793805872661661
0.57	-0.6105238250908280475412737212594604258683586184058646304506728524077777687651147522944328453575227019774567715287988125074677333902207402978024748639284791427775069035823232017841108043867782310363898
0.58	-0.6090726506519859784090389936689095299288757283213103304398748032844020270350961779627927653988835487177547463186997521860104969628256508442717252627332572157000649888414075610635237733010765713453373
0.59	-0.6077978093337936203984554278009326772988134122158934036424364121602254611558428803447322033612936633774146536343586520803847221544875812062473830479649260989197968554459060009472648764643213183750909
0.6	-0.6065858939525677466907159622682939440174308764513381457041694370834069064184382395314448999922007925633435979172172438402620006565970362143122467217852360695328585418265201917164585174473309460162613

==> groundstate2.dat <==
1	1.
2	-0.8234820569883006
3	-1.132240111761472
4	-0.8050907758839676
5	-0.7746990546996053
6	-0.8379631626022638
7	-0.8797355802714497
8	-0.8996783848265416

==> sl2c_exc_largephi.dat <==
-0.5	-15.415765396569782	1.2648115159520274e-15
-0.49	-15.392116732328288	0.6484576738202343
-0.48	-15.321253141868722	1.2942378683952833
-0.47	-15.203423877910645	1.9346817021025104
-0.46	-15.03905025487647	2.5671646473816527
-0.45	-14.828731628323188	3.1891077246863717
-0.44	-14.57324925713085	3.7979841809275983
-0.43	-14.273565835908224	4.391323380158862
-0.42	-13.930820008470702	4.966714547043158
-0.41000000000000003	-13.54631689344478	5.521812812082884
-0.4	-13.121516864439844	6.054348849491986
-0.39	-12.658025074408883	6.562141805032464
-0.38	-12.157583470750732	7.043113859021194
-0.37	-11.622065700661384	7.495304185100956
-0.36	-11.053473959246098	7.916880411495231
-0.35	-10.453936033015358	8.30614672960317
-0.33999999999999997	-9.825700801122004	8.661549022865675
-0.32999999999999996	-9.171131170697372	8.981678282210972
-0.32	-8.492694453060606	9.26527381297799
-0.31	-7.792951064191035	9.511227319970507
-0.3	-7.074542816752472	9.718588158865453
-0.29000000000000004	-6.3401818842231386	9.886569261043796
-0.28	-5.5926409402160795	10.014552801935588
-0.27	-4.83474432724814	10.102094712813438
-0.26	-4.06935968345536	10.148927528754266
-0.25	-3.2993893941729175	10.154961575185453
-0.24	-2.5277614880826906	10.120284870414176
-0.22999999999999998	-1.7574199814320965	10.045162221401382
-0.21999999999999997	-0.9913149822791285	9.930033830144428
-0.21000000000000002	-0.2323929724391572	9.775513441846005
-0.2	0.5164124154634244	9.582385817151032
-0.19	1.2521890183175493	9.351603206499671
-0.18	1.9720542459413797	9.08428055470098
-0.16999999999999998	2.6731628452674756	8.781689296671434
-0.15999999999999998	3.3527144863204685	8.445249724051322
-0.14999999999999997	4.007961263226228	8.076521943319857
-0.14	4.636215161610833	7.677195407490129
-0.13	5.234855577201006	7.249076935443798
-0.12	5.801337078579837	6.794077100075241
-0.10999999999999999	6.33319774920296	6.314194911014307
-0.09999999999999998	6.828068568897988	5.811500844659041
-0.08999999999999997	7.283684368187236	5.2881184618488835
-0.08000000000000002	7.697896897089208	4.746205076913773
-0.07	8.068690488203632	4.187932188417675
-0.06	8.39420064393837	3.6154666451757356
-0.04999999999999999	8.672735604288482	3.030953777095426
-0.03999999999999998	8.902800522399463	2.4365039055395146
-0.02999999999999997	9.083123299378308	1.8341836604125912
-0.020000000000000018	9.212680490203537	1.226013265247592
-0.010000000000000009	9.290721146332418	0.6139703537102249
0.	9.316786197585644	0.
0.010000000000000009	9.290721146332418	-0.6139703537102249
0.020000000000000018	9.212680490203537	-1.226013265247592
0.030000000000000027	9.083123299378308	-1.8341836604125943
0.040000000000000036	8.902800522399463	-2.436503905539519
0.050000000000000044	8.67273560428848	-3.0309537770954282
0.06000000000000005	8.39420064393837	-3.615466645175739
0.07000000000000006	8.068690488203632	-4.187932188417678
0.07999999999999996	7.69789689708921	-4.746205076913769
0.08999999999999997	7.283684368187236	-5.2881184618488835
0.09999999999999998	6.828068568897988	-5.811500844659041
0.10999999999999999	6.33319774920296	-6.314194911014307
0.12	5.801337078579837	-6.794077100075241
0.13	5.234855577201006	-7.249076935443798
0.14	4.636215161610833	-7.677195407490129
0.15000000000000002	4.007961263226225	-8.076521943319861
0.16000000000000003	3.3527144863204663	-8.445249724051324
0.17000000000000004	2.673162845267473	-8.781689296671438
0.18000000000000005	1.9720542459413766	-9.08428055470098
0.19000000000000006	1.2521890183175444	-9.351603206499673
0.20000000000000007	0.51641241546342	-9.582385817151033
0.20999999999999996	-0.2323929724391546	-9.775513441846005
0.21999999999999997	-0.9913149822791285	-9.930033830144428
0.22999999999999998	-1.7574199814320965	-10.045162221401382
0.24	-2.5277614880826906	-10.120284870414176
0.25	-3.2993893941729175	-10.154961575185453
0.26	-4.06935968345536	-10.148927528754266
0.27	-4.83474432724814	-10.102094712813438
0.28	-5.5926409402160795	-10.014552801935588
0.29000000000000004	-6.3401818842231386	-9.886569261043796
0.30000000000000004	-7.074542816752475	-9.718588158865451
0.31000000000000005	-7.792951064191038	-9.511227319970507
0.32000000000000006	-8.492694453060606	-9.26527381297799
0.33000000000000007	-9.171131170697377	-8.981678282210968
0.33999999999999997	-9.825700801122004	-8.661549022865675
0.35	-10.453936033015358	-8.30614672960317
0.36	-11.053473959246098	-7.916880411495231
0.37	-11.622065700661384	-7.495304185100956
0.38	-12.157583470750732	-7.043113859021194
0.39	-12.658025074408883	-6.562141805032464
0.4	-13.121516864439844	-6.054348849491986
0.41000000000000003	-13.54631689344478	-5.521812812082884
0.42000000000000004	-13.930820008470706	-4.966714547043154
0.43000000000000005	-14.27356583590823	-4.391323380158857
0.44000000000000006	-14.57324925713085	-3.797984180927594
0.45000000000000007	-14.82873162832319	-3.1891077246863673
0.45999999999999996	-15.039050254876468	-2.567164647381657
0.47	-15.203423877910645	-1.9346817021025104
0.48	-15.321253141868722	-1.2942378683952833
0.49	-15.392116732328288	-0.6484576738202343
0.5	-15.415765396569782	-1.2648115159520274e-15

==> sl2c_exc_largephi_ph.dat <==
-0.25	0.5425328469451474
-0.24	2.0799890394836886
-0.22999999999999998	3.608138636767936
-0.21999999999999997	5.121221160402505
-0.20999999999999996	6.613543693099976
-0.19999999999999996	8.079495691582773
-0.18999999999999995	9.513564492219682
-0.17999999999999994	10.910353099967152
-0.16999999999999993	12.264601124891286
-0.15999999999999992	13.571208418740689
-0.1499999999999999	14.82525958582653
-0.1399999999999999	16.022046738216652
-0.1299999999999999	17.157088090545187
-0.1199999999999999	18.226141264226538
-0.1099999999999999	19.225212024068203
-0.09999999999999991	20.15056082959784
-0.08999999999999991	20.998710318738503
-0.07999999999999992	21.766456297973725
-0.06999999999999992	22.45088317592125
-0.05999999999999992	23.049382698162244
-0.04999999999999992	23.559673164872287
-0.03999999999999992	23.979815719393784
-0.029999999999999916	24.308225013894088
-0.019999999999999914	24.543673276494918
-0.009999999999999913	24.685288822734496
8.673617379884035e-17	24.732551594155424
0.010000000000000087	24.685288822734496
0.020000000000000087	24.543673276494914
0.03000000000000009	24.308225013894084
0.04000000000000009	23.979815719393777
0.05000000000000009	23.55967316487228
0.060000000000000095	23.04938269816224
0.07000000000000009	22.450883175921238
0.08000000000000008	21.766456297973715
0.09000000000000008	20.9987103187385
0.10000000000000007	20.150560829597854
0.11000000000000007	19.22521202406819
0.12000000000000006	18.226141264226527
0.13000000000000006	17.157088090545173
0.14000000000000007	16.02204673821663
0.15000000000000008	14.825259585826515
0.1600000000000001	13.571208418740676
0.1700000000000001	12.264601124891428
0.1800000000000001	10.910353099967125
0.1900000000000001	9.513564492219658
0.20000000000000012	8.079495691582762
0.21000000000000013	6.61354369310016
0.22000000000000014	5.121221160402477
0.23000000000000015	3.608138636767964
0.24000000000000016	2.079989039483675
0.25000000000000017	0.5425328469451802

==> sl2m1.dat <==
0.08333333333333333	2.943797914365677
0.08064516129032258	2.960405178146695
0.078125	2.9742781774176623
0.07575757575757576	2.985125644899318
0.07352941176470588	2.992643489186653
0.07142857142857142	2.996928342415206
0.06944444444444445	2.998865193515346
0.06756756756756757	2.999601237504411
0.06578947368421052	2.9998603257153995
0.0641025641025641	2.9999502785805485
0.0625	2.9999819005188733
0.06097560975609756	2.999993253969341
0.05952380952380952	2.999997426318854
0.05813953488372093	2.9999989957665254
0.056818181818181816	2.9999995996094935
0.05555555555555555	2.9999998370338807
0.05434782608695652	2.9999999323469417
0.05319148936170213	2.9999999713788195
0.052083333333333336	2.9999999876702903
0.05102040816326531	2.9999999945954525
0.05	2.9999999975911904
0.049019607843137254	2.999999998909073
0.04807692307692308	2.999999999498271
0.04716981132075472	2.9999999997658104
0.046296296296296294	2.9999999998891203
0.045454545454545456	2.9999999999467777
0.044642857142857144	2.999999999974113
0.043859649122807015	2.999999999987247
0.04310344827586207	2.9999999999936398
0.0423728813559322	2.9999999999967897
0.041666666666666664	2.9999999999983613
0.040983606557377046	2.999999999999154
0.04032258064516129	2.9999999999995586
0.03968253968253968	2.9999999999997673
0.0390625	2.999999999999876
0.038461538461538464	2.9999999999999334
0.03787878787878788	2.9999999999999636
0.03731343283582089	2.99999999999998
0.03676470588235294	2.999999999999989
0.036231884057971016	2.999999999999994
0.03571428571428571	2.9999999999999964
0.035211267605633804	2.9999999999999982
0.034722222222222224	2.9999999999999987
0.03424657534246575	2.9999999999999996
0.033783783783783786	2.9999999999999996
0.03333333333333333	3.
0.03289473684210526	3.
0.032467532467532464	3.
0.03205128205128205	3.
0.03164556962025317	3.
0.03125	3.
0.030864197530864196	3.
0.03048780487804878	3.
0.030120481927710843	3.
0.02976190476190476	3.
0.029411764705882353	3.
0.029069767441860465	3.
0.028735632183908046	3.
0.028409090909090908	3.
0.028089887640449437	3.
0.027777777777777776	3.
0.027472527472527472	3.
0.02717391304347826	3.
0.026881720430107527	3.
0.026595744680851064	3.
0.02631578947368421	3.
0.026041666666666668	3.
0.02577319587628866	3.
0.025510204081632654	3.
0.025252525252525252	3.
0.025	3.
0.024752475247524754	3.
0.024509803921568627	3.
0.024271844660194174	3.
0.02403846153846154	3.
0.023809523809523808	3.
0.02358490566037736	3.
0.02336448598130841	3.
0.023148148148148147	3.
0.022935779816513763	3.
0.022727272727272728	3.
0.02252252252252252	3.
0.022321428571428572	3.
0.022123893805309734	3.
0.021929824561403508	3.
0.021739130434782608	3.
0.021551724137931036	3.
0.021367521367521368	3.
0.0211864406779661	3.
0.02100840336134454	3.
0.020833333333333332	3.
0.02066115702479339	3.
0.020491803278688523	3.
0.02032520325203252	3.
0.020161290322580645	3.

==> sl2m1dm.dat <==
0.08333333333333333	0.3196455616403246
0.08064516129032258	0.27949727173348626
0.078125	0.25471020564182795
0.07575757575757576	0.2226170309378437
0.07352941176470588	0.08308313297344927
0.07142857142857142	-0.28023954808276086
0.06944444444444445	-0.7754077895012471
0.06756756756756757	-1.2232706256805048
0.06578947368421052	-1.582855207664212
0.0641025641025641	-1.845936433520377
0.0625	-2.126670970072018
0.06097560975609756	-2.3920037094118363
0.05952380952380952	-2.6464357148028284
0.05813953488372093	-2.8928434278232524
0.056818181818181816	-3.133119332458631
0.05555555555555555	-3.3685601439832316
0.05434782608695652	-3.600090663663288
0.05319148936170213	-3.82839411441482
0.052083333333333336	-4.053990421184924
0.05102040816326531	-4.2772850522370085
0.05	-4.498600687653727
0.049019607843137254	-4.718198500203825
0.04807692307692308	-4.9362929180865
0.04716981132075472	-5.1530621537909616
0.046296296296296294	-5.368655895272574
0.045454545454545456	-5.583201041586156
0.044642857142857144	-5.796806057570597
0.043859649122807015	-6.009564332229983
0.04310344827586207	-6.221556804682388
0.0423728813559322	-6.432854042676788
0.041666666666666664	-6.643517905870582
0.040983606557377046	-6.853602889965942
0.04032258064516129	-7.063157222680688
0.03968253968253968	-7.272223764624546
0.0390625	-7.480840755362365
0.038461538461538464	-7.689042435455644
0.03787878787878788	-7.896859568431662
0.03731343283582089	-8.104319881297332
0.03676470588235294	-8.311448438371276
0.036231884057971016	-8.51826796010257
0.03571428571428571	-8.724799096286421
0.035211267605633804	-8.931060661236936
0.034722222222222224	-9.137069837040093
0.03424657534246575	-9.342842349937532
0.033783783783783786	-9.548392623941018
0.03333333333333333	-9.753733915086373
0.03289473684210526	-9.958878429170861
0.032467532467532464	-10.16383742530901
0.03205128205128205	-10.368621307306638
0.03164556962025317	-10.573239704502404
0.03125	-10.777701543491325
0.030864197530864196	-10.982015111913757
0.03048780487804878	-11.186188115349427
0.030120481927710843	-11.39022772814079
0.02976190476190476	-11.594140638949025
0.029411764705882353	-11.797933091629787
0.029069767441860465	-12.001610921999795
0.028735632183908046	-12.205179591000526
0.028409090909090908	-12.40864421462139
0.028089887640449437	-12.612009590989615
0.027777777777777776	-12.81528022491417
0.027472527472527472	-13.01846035016928
0.02717391304347826	-13.22155394976353
0.026881720430107527	-13.424564774394897
0.026595744680851064	-13.627496359288381
0.02631578947368421	-13.830352039575265
0.026041666666666668	-14.033134964373849
0.02577319587628866	-14.235848109669368
0.025510204081632654	-14.438494290147196
0.025252525252525252	-14.641076170049493
0.025	-14.84359627317476
0.024752475247524754	-15.046056992066944
0.024509803921568627	-15.248460596495303
0.024271844660194174	-15.450809241292593
0.02403846153846154	-15.653104973571072
0.023809523809523808	-15.855349739426469
0.02358490566037736	-16.057545390116154
0.02336448598130841	-16.259693687814977
0.023148148148148147	-16.461796310927465
0.022935779816513763	-16.663854859046964
0.022727272727272728	-16.865870857544415
0.02252252252252252	-17.067845761849373
0.022321428571428572	-17.269780961435263
0.022123893805309734	-17.471677783528857
0.021929824561403508	-17.67353749658172
0.021739130434782608	-17.875361313495635
0.021551724137931036	-18.077150394647727
0.021367521367521368	-18.278905850722875
0.0211864406779661	-18.480628745344045
0.02100840336134454	-18.682320097561416
0.020833333333333332	-18.88398088416608
0.02066115702479339	-19.085612041875404
0.020491803278688523	-19.287214469362528
0.02032520325203252	-19.48878902918814
0.020161290322580645	-19.690336549599046

==> sl2m1dmth.dat <==
0.01	-44.93972022417456
0.0101	-44.44400915005848
0.0102	-43.95800364378696
0.0103	-43.48142097749689
0.0104	-43.01398929730219
0.0105	-42.55544710548423
0.0106	-42.10554277199252
0.0107	-41.66403407333752
0.0108	-41.230687757101094
0.0109	-40.80527913041815
0.011	-40.38759167090533
0.0111	-39.97741665862011
0.0112	-39.57455282773672
0.011300000000000001	-39.178806036716956
0.0114	-38.789988955840485
0.0115	-38.407920771037865
0.011600000000000001	-38.03242690304254
0.0117	-37.66333874094535
0.0118	-37.30049338929707
0.0119	-36.94373342796202
0.012	-36.59290668397908
0.0121	-36.24786601473535
0.0122	-35.908469101803284
0.0123	-35.57457825483486
0.012400000000000001	-35.246060224944245
0.0125	-34.922786027048474
0.0126	-34.60463077066803
0.0127	-34.29147349872087
0.0128	-33.98319703387324
0.0129	-33.6796878320369
0.013000000000000001	-33.3808358426278
0.0131	-33.0865343752254
0.0132	-32.79667997229266
0.0133	-32.511172287638246
0.0134	-32.22991397032052
0.0135	-31.95281055371147
0.013600000000000001	-31.67977034945465
0.0137	-31.41070434606765
0.0138	-31.14552611195278
0.013900000000000001	-30.884151702594636
0.014	-30.626499571734715
0.014100000000000001	-30.372490486325848
0.0142	-30.122047445080185
0.0143	-29.875095600434644
0.0144	-29.631562183767926
0.0145	-29.39137643371184
0.0146	-29.154469527408754
0.014700000000000001	-28.920774514575008
0.0148	-28.690226254237196
0.0149	-28.462761354016166
0.015	-28.238318111839554
0.0151	-28.01683645997039
0.015200000000000002	-27.798257911245102
0.015300000000000001	-27.582525507419753
0.0154	-27.369583769528948
0.0155	-27.159378650166097
0.0156	-26.951857487599106
0.0157	-26.74696896163981
0.0158	-26.544663051188866
0.0159	-26.344890993383057
0.016	-26.147605244274388
0.0161	-25.952759440974553
0.0162	-25.760308365201556
0.016300000000000002	-25.570207908168086
0.0164	-25.382415036754338
0.0165	-25.1968877609113
0.0166	-25.01358510224166
0.0167	-24.832467063710094
0.016800000000000002	-24.653494600434836
0.016900000000000002	-24.476629591516684
0.017	-24.301834812861845
0.0171	-24.129073910958603
0.0172	-23.95831137756882
0.0173	-23.78951252529676
0.0174	-23.62264346400101
0.0175	-23.457671078014453
0.0176	-23.29456300414137
0.0177	-23.133287610400007
0.0178	-22.973813975481907
0.0179	-22.816111868899608
0.018000000000000002	-22.660151731796272
0.018099999999999998	-22.50590465839117
0.0182	-22.35334237803708
0.0183	-22.202437237865833
0.0184	-22.053162185999835
0.018500000000000003	-21.905490755307948
0.0186	-21.75939704768561
0.0187	-21.614855718838957
0.0188	-21.471841963554947
0.0189	-21.33033150143883
0.019000000000000003	-21.190300563102
0.0191	-21.051725876783923
0.019200000000000002	-20.91458465539197
0.0193	-20.77885458394414
0.0194	-20.644513807400212
0.0195	-20.511540918867297
0.0196	-20.379914948166387
0.019700000000000002	-20.249615350747177
0.019799999999999998	-20.12062199693882
0.0199	-19.99291516152462
0.02	-19.866475513629652
0.0201	-19.74128410691017
0.020200000000000003	-19.617322370034323
0.0203	-19.494572097444394
0.0204	-19.373015440390567
0.0205	-19.252634898227157
0.0206	-19.133413309962428
0.020700000000000003	-19.01533384605318
0.0208	-18.898380000436187
0.020900000000000002	-18.78253558278821
0.021	-18.667784711007286
0.0211	-18.554111803907766
0.0212	-18.44150157412203
0.0213	-18.32993902120226
0.021400000000000002	-18.219409424915472
0.0215	-18.109898338725756
0.0216	-18.001391583457533
0.0217	-17.893875241134012
0.0218	-17.78733564898512
0.021900000000000003	-17.6817593936198
0.022	-17.577133305357023
0.0221	-17.4734444527108
0.0222	-17.370680137024273
0.0223	-17.268827887248026
0.022400000000000003	-17.16787545485849
0.0225	-17.0678108089115
0.022600000000000002	-16.968622131227576
0.0227	-16.87029781170408
0.0228	-16.77282644375098
0.0229	-16.67619681984605
0.023	-16.580397927206096
0.023100000000000002	-16.48541894357053
0.0232	-16.391249233094033
0.0233	-16.297878342344926
0.0234	-16.205295996406242
0.0235	-16.11349209507618
0.023600000000000003	-16.02245670916522
0.0237	-15.932180076887095
0.0238	-15.842652600340411
0.0239	-15.753864842078952
0.024	-15.66580752176749
0.024100000000000003	-15.578471512920862
0.0242	-15.491847839723965
0.024300000000000002	-15.40592767393021
0.0244	-15.320702331836188
0.0245	-15.236163271330486
0.0246	-15.152302089014478
0.0247	-15.069110517392923
0.024800000000000003	-14.986580422132677
0.0249	-14.904703799387331
0.025	-14.823472773186086
0.0251	-14.742879592885066
0.0252	-14.662916630679227
0.025300000000000003	-14.583576379173318
0.0254	-14.50485144901018
0.025500000000000002	-14.426734566554845
0.0256	-14.3492185716329
0.0257	-14.272296415321634
0.025800000000000003	-14.195961157792528
0.0259	-14.120205966203768
0.026000000000000002	-14.045024112641256
0.026099999999999998	-13.970408972107112
0.0262	-13.896354020554059
0.026300000000000004	-13.82285283296475
0.0264	-13.749899081474661
0.026500000000000003	-13.677486533537525
0.0266	-13.605609050132106
0.0267	-13.534260584009246
0.026800000000000004	-13.463435177978141
0.0269	-13.39312696323088
0.027000000000000003	-13.323330157704078
0.0271	-13.254039064476963
0.027200000000000002	-13.185248070204553
0.027299999999999998	-13.116951643585406
0.0274	-13.049144333862895
0.027500000000000004	-12.981820769359134
0.0276	-12.914975656040706
0.027700000000000002	-12.848603776115583
0.0278	-12.782699986660155
0.0279	-12.717259218275887
0.028000000000000004	-12.65227647377466
0.0281	-12.587746826892241
0.028200000000000003	-12.523665421029055
0.0283	-12.460027468017666
0.0284	-12.396828246916234
0.028500000000000004	-12.334063102827415
0.0286	-12.27172744574201
0.028700000000000003	-12.209816749406714
0.0288	-12.148326550215513
0.028900000000000002	-12.087252446124
0.028999999999999998	-12.026590095586245
0.0291	-11.966335216513418
0.029200000000000004	-11.906483585253921
0.0293	-11.847031035594329
0.029400000000000003	-11.787973457780675
0.0295	-11.729306797559712
0.0296	-11.671027055239474
0.029700000000000004	-11.613130284768882
0.0298	-11.555612592835828
0.029900000000000003	-11.498470137983315
0.03	-11.44169912974333
0.030100000000000002	-11.38529582778786
0.030200000000000005	-11.329256541096834
0.0303	-11.273577627142469
0.030400000000000003	-11.218255491089744
0.0305	-11.163286585012528
0.030600000000000002	-11.108667407125083
0.030699999999999998	-11.054394501028577
0.0308	-11.000464454972205
0.030900000000000004	-10.94687390112869
0.031	-10.893619514883781
0.031100000000000003	-10.840698014139374
0.0312	-10.78810615863007
0.0313	-10.735840749252791
0.031400000000000004	-10.683898627409208
0.0315	-10.632276674360588
0.0316	-10.580971810595
0.0317	-10.529980995206339
0.0318	-10.479301225285127
0.0319	-10.428929535320739
0.032	-10.378862996614739
0.032100000000000004	-10.329098716705282
0.0322	-10.279633838802095
0.0323	-10.230465541232013
0.0324	-10.181591036894675
0.0325	-10.13300757272835
0.032600000000000004	-10.084712429185469
0.0327	-10.036702919717788
0.0328	-9.988976390270953
0.0329	-9.941530218788278
0.033	-9.894361814723398
0.033100000000000004	-9.84746861856193
0.0332	-9.800848101351527
0.0333	-9.75449776424056
0.0334	-9.708415138024929
0.0335	-9.662597782703012
0.0336	-9.617043287038552
0.0337	-9.571749268131239
0.033800000000000004	-9.526713370994935
0.0339	-9.481933268143335
0.034	-9.437406659182821
0.0341	-9.393131270412589
0.0342	-9.349104854431644
0.034300000000000004	-9.305325189752681
0.0344	-9.261790080422674
0.0345	-9.218497355650015
0.0346	-9.175444869438076
0.0347	-9.132630500225137
0.034800000000000005	-9.090052150530362
0.0349	-9.04770774660597
0.035	-9.005595238095236
0.0351	-8.963712597696325
0.0352	-8.922057820831846
0.0353	-8.880628925323949
0.0354	-8.839423951074926
0.035500000000000004	-8.798440959753133
0.0356	-8.757678034484233
0.0357	-8.717133279547488
0.0358	-8.67680482007721
0.0359	-8.636690801769097
0.036000000000000004	-8.596789390591416
0.0361	-8.557098772501021
0.0362	-8.51761715316393
0.0363	-8.47834275768057
0.0364	-8.439273830315472
0.036500000000000005	-8.400408634231322
0.0366	-8.361745451227472
0.0367	-8.323282581482445
0.0368	-8.285018343300878
0.0369	-8.246951072864292
0.037	-8.20907912398598
0.0371	-8.171400867869828
0.037200000000000004	-8.133914692872871
0.0373	-8.096619004271771
0.0374	-8.05951222403284
0.0375	-8.022592790585815
0.0376	-7.985859158601129
0.037700000000000004	-7.949309798770697
0.0378	-7.912943197592131
0.0379	-7.876757857156298
0.038	-7.840752294938245
0.0381	-7.804925043591253
0.038200000000000005	-7.769274650744192
0.0383	-7.733799678801932
0.038400000000000004	-7.698498704748798
0.0385	-7.663370319955105
0.0386	-7.628413129986564
0.0387	-7.593625754416647
0.0388	-7.559006826641751
0.038900000000000004	-7.524554993699214
0.039	-7.490268916087983
0.0391	-7.456147267592055
0.0392	-7.422188735106511
0.0393	-7.388392018466159
0.039400000000000004	-7.354755830276753
0.0395	-7.321278895748633
0.0396	-7.2879599525329075
0.0397	-7.254797750559989
0.0398	-7.221791051880539
0.039900000000000005	-7.188938630508678
0.04	-7.156239272267569
0.040100000000000004	-7.123691774637114
0.0402	-7.091294946603991
0.0403	-7.059047608513752
0.0404	-7.026948591925102
0.0405	-6.994996739466213
0.040600000000000004	-6.963190904693141
0.0407	-6.931529951950201
0.0408	-6.900012756232362
0.0409	-6.868638203049558
0.041	-6.837405188292905
0.041100000000000005	-6.806312618102788
0.0412	-6.77535940873882
0.0413	-6.744544486451529
0.041400000000000006	-6.713866787355942
0.0415	-6.683325257306773
0.041600000000000005	-6.652918851775417
0.0417	-6.622646535728592
0.041800000000000004	-6.5925072835086445
0.04190000000000001	-6.562500078715462
0.042	-6.532623914089979
0.042100000000000005	-6.502877791399282
0.0422	-6.473260721323184
0.042300000000000004	-6.44377172334239
0.0424	-6.414409825628082
0.0425	-6.3851740649330075
0.042600000000000006	-6.356063486483954
0.0427	-6.327077143875668
0.042800000000000005	-6.298214098966128
0.0429	-6.269473421773202
0.043000000000000003	-6.2408541903726125
0.043100000000000006	-6.212355490797213
0.0432	-6.183976416937571
0.043300000000000005	-6.1557160704437734
0.0434	-6.127573560628518
0.043500000000000004	-6.099548004371388
0.04360000000000001	-6.071638526024338
0.0437	-6.0438442573183515
0.043800000000000006	-6.01616433727124
0.0439	-5.988597912096593
0.044000000000000004	-5.961144135113837
0.0441	-5.93380216665935
0.0442	-5.9065711739987
0.044300000000000006	-5.879450331239921
0.0444	-5.852438819247775
0.044500000000000005	-5.825535825559095
0.0446	-5.798740544299084
0.044700000000000004	-5.772052176098578
0.044800000000000006	-5.745469928012311
0.0449	-5.718993013438093
0.045000000000000005	-5.6926206520368865
0.0451	-5.666352069653837
0.045200000000000004	-5.640186498240154
0.04530000000000001	-5.614123175775889
0.0454	-5.588161346193531
0.045500000000000006	-5.562300259302472
0.0456	-5.5365391707142875
0.045700000000000005	-5.5108773417688
0.0458	-5.485314039460952
0.0459	-5.459848536368444
0.046000000000000006	-5.434480110580132
0.0461	-5.4092080456251646
0.046200000000000005	-5.3840316304028235
0.0463	-5.358950159113138
0.046400000000000004	-5.333962931188104
0.04650000000000001	-5.309069251223673
0.0466	-5.284268428912346
0.046700000000000005	-5.259559778976448
0.0468	-5.234942621102022
0.046900000000000004	-5.210416279873355
0.04700000000000001	-5.185980084708141
0.0471	-5.161633369793173
0.047200000000000006	-5.137375474020664
0.0473	-5.113205740925131
0.047400000000000005	-5.0891235186208315
0.0475	-5.0651281597397
0.0476	-5.041219021369876
0.047700000000000006	-5.017395464994687
0.0478	-4.993656856432158
0.047900000000000005	-4.970002565775014
0.048	-4.946431967331121
0.048100000000000004	-4.922944439564409
0.04820000000000001	-4.899539365036249
0.0483	-4.8762161303472435
0.048400000000000006	-4.852974126079415
0.0485	-4.829812746738881
0.048600000000000004	-4.8067313906988085
0.04870000000000001	-4.78372946014285
0.0488	-4.760806361008874
0.048900000000000006	-4.737961502933088
0.049	-4.715194299194492
0.049100000000000005	-4.692504166659642
0.0492	-4.66989052572776
0.049300000000000004	-4.647352800276105
0.049400000000000006	-4.624890417605673
0.0495	-4.602502808387134
0.049600000000000005	-4.580189406607041
0.0497	-4.557949649514312
0.049800000000000004	-4.535782977566886
0.04990000000000001	-4.513688834378677
0.05	-4.491666666666666
0.050100000000000006	-4.469715924198212
0.0502	-4.4478360597385596
0.050300000000000004	-4.426026528998476
0.05040000000000001	-4.404286790582063
0.0505	-4.382616305934702
0.050600000000000006	-4.361014539291103
0.0507	-4.339480957623502
0.050800000000000005	-4.318015030589886
0.0509	-4.296616230482364
0.051000000000000004	-4.275284032175558
0.051100000000000007	-4.254017913075065
0.0512	-4.232817353065914
0.051300000000000005	-4.211681834461087
0.0514	-4.190610841950022
0.051500000000000004	-4.169603862547058
0.05160000000000001	-4.148660385539934
0.0517	-4.127779902438163
0.051800000000000006	-4.106961906921356
0.0519	-4.086205894787504
0.052000000000000005	-4.065511363901093
0.05210000000000001	-4.044877814141161
0.0522	-4.024304747349168
0.052300000000000006	-4.0037916672767455
0.0524	-3.983338079533246
0.052500000000000005	-3.962943491533104
0.0526	-3.942607412442993
0.052700000000000004	-3.9223293531287324
0.05280000000000001	-3.902108826101931
0.0529	-3.8819453454663777
0.053000000000000005	-3.861838426864102
0.0531	-3.841787587421134
0.053200000000000004	-3.821792345692897
0.05330000000000001	-3.801852221609252
0.0534	-3.781966736419128
0.053500000000000006	-3.762135412634745
0.0536	-3.742357773975386
0.053700000000000005	-3.722633345310687
0.0538	-3.702961652603448
0.0539	-3.6833422228519
0.054000000000000006	-3.6637745840314238
0.0541	-3.644258265035672
0.054200000000000005	-3.6247927956170822
0.0543	-3.605377706326737
0.054400000000000004	-3.5860125284535416
0.05450000000000001	-3.566696793962695
0.0546	-3.547430035433395
0.054700000000000006	-3.5282117859957633
0.0548	-3.509041579266941
0.054900000000000004	-3.48991894928635
0.05500000000000001	-3.4708434304499987
0.0551	-3.4518145574438965
0.055200000000000006	-3.4328318651764564
0.0553	-3.413894888709846
0.055400000000000005	-3.395003163190324
0.0555	-3.3761562237773832
0.055600000000000004	-3.357353605571762
0.055700000000000006	-3.3385948435422224
0.0558	-3.3198794724510448
0.055900000000000005	-3.3012070267781892
0.056	-3.2825770406440826
0.056100000000000004	-3.2639890477309295
0.05620000000000001	-3.245442581202543
0.0563	-3.2269371736225683
0.056400000000000006	-3.208472356871095
0.0565	-3.1900476620595333
0.056600000000000004	-3.171662619443722
0.05670000000000001	-3.1533167583351767
0.0568	-3.1350096070103786
0.056900000000000006	-3.1167406926180767
0.057	-3.0985095410844705
0.057100000000000005	-3.0803156770161904
0.0572	-3.0621586236010097
0.057300000000000004	-3.0440379025061493
0.05740000000000001	-3.0259530337741363
0.0575	-3.0079035357160486
0.057600000000000005	-2.9898889248020506
0.0577	-2.9719087155491413
0.057800000000000004	-2.953962420405951
0.05790000000000001	-2.936049549634481
0.058	-2.9181696111886706
0.058100000000000006	-2.900322110589583
0.0582	-2.8825065507971943
0.058300000000000005	-2.864722432078476
0.05840000000000001	-2.846969251871761
0.0585	-2.829246504647132
0.058600000000000006	-2.8115536817626716
0.0587	-2.7938902713164424
0.058800000000000005	-2.7762557579939466
0.0589	-2.758649622910884
0.059000000000000004	-2.741071343451027
0.05910000000000001	-2.723520393098944
0.0592	-2.705996241267351
0.059300000000000005	-2.688498353118873
0.0594	-2.6710261893819305
0.059500000000000004	-2.6535792061604897
0.05960000000000001	-2.636156854737369
0.0597	-2.6187585813708543
0.059800000000000006	-2.6013838270842298
0.0599	-2.584032027447965
0.060000000000000005	-2.566702612354143
0.06010000000000001	-2.549395005782805
0.060200000000000004	-2.532108625559792
0.060300000000000006	-2.5148428831056457
0.0604	-2.4975971831752175
0.060500000000000005	-2.4803709235873836
0.0606	-2.4631634949445274
0.060700000000000004	-2.4459742803411366
0.06080000000000001	-2.4288026550610518
0.0609	-2.4116479862627496
0.061000000000000006	-2.3945096326520345
0.0611	-2.377386944141515
0.061200000000000004	-2.3602792614961254
0.06130000000000001	-2.343185915964002
0.0614	-2.3261062288918857
0.061500000000000006	-2.3090395113242503
0.0616	-2.291985063585248
0.061700000000000005	-2.274942174842529
0.06180000000000001	-2.257910122651963
0.061900000000000004	-2.2408881724821272
0.062000000000000006	-2.2238755772174867
0.0621	-2.2068715766390103
0.062200000000000005	-2.1898753968809204
0.0623	-2.1728862498622115
0.062400000000000004	-2.155903332691428
0.0625	-2.138925827043133
0.0626	-2.121952898504345
0.0627	-2.1049836958891377
0.0628	-2.0880173505194612
0.0629	-2.071052975470038
0.063	-2.054089664775161
0.0631	-2.0371264925949193
0.0632	-2.020162512338259
0.0633	-2.003196755740114
0.0634	-1.9862282318895572
0.0635	-1.969255926205752
0.0636	-1.9522787993582005
0.0637	-1.935295786127451
0.0638	-1.918305794202269
0.0639	-1.901307702908759
0.064	-1.8843003618666914
0.0641	-1.86728258956784
0.06420000000000001	-1.850253171870655
0.0643	-1.8332108604051816
0.0644	-1.8161543708815757
0.0645	-1.7990823812949182
0.0646	-1.7819935300184864
0.06470000000000001	-1.7648864137768014
0.0648	-1.7477595854891101
0.0649	-1.730611551972917
0.065	-1.713440771496382
0.0651	-1.6962456511671524
0.06520000000000001	-1.679024544144082
0.0653	-1.6617757466569298
0.0654	-1.6444974948175646
0.0655	-1.627187961204666
0.0656	-1.6098452512017862
0.0657	-1.5924673990668061
0.0658	-1.5750523637081837
0.0659	-1.5575980241409448
0.066	-1.5401021745921273
0.0661	-1.522562519222171
0.0662	-1.5049766664247584
0.0663	-1.4873421226632537
0.0664	-1.4696562857969444
0.0665	-1.4519164378445157
0.0666	-1.4341197371257814
0.0667	-1.416263209715142
0.0668	-1.3983437401318028
0.0669	-1.3803580611818802
0.067	-1.362302742856109
0.0671	-1.3441741801738436
0.0672	-1.3259685798486434
0.0673	-1.307681945632987
0.0674	-1.2893100621789495
0.0675	-1.2708484772272015
0.06760000000000001	-1.2522924819081263
0.0677	-1.2336370889050767
0.0678	-1.214877008189623
0.0679	-1.1960066199911905
0.068	-1.1770199446064118
0.06810000000000001	-1.1579106085854622
0.0682	-1.1386718067503394
0.0683	-1.1192962594006044
0.0684	-1.0997761639410233
0.0685	-1.0801031400175387
0.06860000000000001	-1.060268167065802
0.0687	-1.0402615129513941
0.0688	-1.020072652100341
0.0689	-0.9996901711672386
0.069	-0.979101659844803
0.0691	-0.9582935838551317
0.0692	-0.9372511364403814
0.0693	-0.9159580637370681
0.0694	-0.8943964582001893
0.0695	-0.8725465126394444
0.0696	-0.8503862252943171
0.0697	-0.8278910434996747
0.0698	-0.8050334295739155
0.0699	-0.7817823271458766
0.07	-0.7581024985426338
0.0701	-0.7339536930389419
0.0702	-0.7092895900718597
0.0703	-0.6840564383025992
0.0704	-0.6581912762927883
0.07050000000000001	-0.6316195661433585
0.0706	-0.6042519847349347
0.0707	-0.5759799746157301
0.0708	-0.5466694134136652
0.0709	-0.5161513280663095
0.07100000000000001	-0.4842077713184659
0.0711	-0.4505493725001574
0.0712	-0.4147776464760014
0.0713	-0.3763171204413942
0.0714	-0.3342811685435375
0.07150000000000001	-0.28716962375756117
0.0716	-0.23203469769994886
0.0717	-0.1611487097559796

==> sl2rvaluesbis.dat <==
-5.000000000000000000e-01 -6.127816393279982288e-01
-4.999000000000000110e-01 -6.127790082524643411e-01
-4.998000000000000220e-01 -6.127764129485463451e-01
-4.996999999999999775e-01 -6.127738531608092343e-01
-4.995999999999999885e-01 -6.127713286342891807e-01
-4.994999999999999996e-01 -6.127688391144924251e-01
-4.994000000000000106e-01 -6.127663843473942773e-01
-4.993000000000000216e-01 -6.127639640794386722e-01
-4.991999999999999771e-01 -6.127615780575380589e-01
-4.990999999999999881e-01 -6.127592260290710691e-01
-4.989999999999999991e-01 -6.127569077418835164e-01
-4.989000000000000101e-01 -6.127546229442859538e-01
-4.988000000000000211e-01 -6.127523713850547837e-01
-4.986999999999999766e-01 -6.127501528134298159e-01
-4.985999999999999877e-01 -6.127479669791152661e-01
-4.984999999999999987e-01 -6.127458136322769811e-01
-4.984000000000000097e-01 -6.127436925235431042e-01
-4.983000000000000207e-01 -6.127416034040034098e-01
-4.981999999999999762e-01 -6.127395460252081927e-01
-4.980999999999999872e-01 -6.127375201391667137e-01
-4.979999999999999982e-01 -6.127355254983484212e-01
-4.979000000000000092e-01 -6.127335618556805086e-01
-4.978000000000000203e-01 -6.127316289645476921e-01
-4.976999999999999758e-01 -6.127297265787916558e-01
-4.975999999999999868e-01 -6.127278544527107185e-01
-4.974999999999999978e-01 -6.127260123410578352e-01
-4.974000000000000088e-01 -6.127241999990414856e-01
-4.973000000000000198e-01 -6.127224171823235643e-01
-4.971999999999999753e-01 -6.127206636470197143e-01
-4.970999999999999863e-01 -6.127189391496975501e-01
-4.969999999999999973e-01 -6.127172434473773244e-01
-4.969000000000000083e-01 -6.127155762975298181e-01
-4.968000000000000194e-01 -6.127139374580764519e-01
-4.966999999999999749e-01 -6.127123266873886198e-01
-4.965999999999999859e-01 -6.127107437442861348e-01
-4.964999999999999969e-01 -6.127091883880375622e-01
-4.964000000000000079e-01 -6.127076603783588871e-01
-4.963000000000000189e-01 -6.127061594754131812e-01
-4.961999999999999744e-01 -6.127046854398089382e-01
-4.960999999999999854e-01 -6.127032380326012939e-01
-4.959999999999999964e-01 -6.127018170152893628e-01
-4.959000000000000075e-01 -6.127004221498160152e-01
-4.958000000000000185e-01 -6.126990531985685440e-01
-4.956999999999999740e-01 -6.126977099243758884e-01
-4.955999999999999850e-01 -6.126963920905089678e-01
-4.954999999999999960e-01 -6.126950994606809031e-01
-4.954000000000000070e-01 -6.126938317990444638e-01
-4.953000000000000180e-01 -6.126925888701922895e-01
-4.951999999999999735e-01 -6.126913704391562243e-01
-4.950999999999999845e-01 -6.126901762714073163e-01
-4.949999999999999956e-01 -6.126890061328531534e-01
-4.949000000000000066e-01 -6.126878597898391954e-01
-4.948000000000000176e-01 -6.126867370091468867e-01
-4.946999999999999731e-01 -6.126856375579936564e-01
-4.945999999999999841e-01 -6.126845612040314748e-01
-4.944999999999999951e-01 -6.126835077153471865e-01
-4.944000000000000061e-01 -6.126824768604604010e-01
-4.943000000000000171e-01 -6.126814684083247142e-01
-4.941999999999999726e-01 -6.126804821283248215e-01
-4.940999999999999837e-01 -6.126795177902778500e-01
-4.939999999999999947e-01 -6.126785751644310274e-01
-4.939000000000000057e-01 -6.126776540214623479e-01
-4.938000000000000167e-01 -6.126767541324789068e-01
-4.937000000000000277e-01 -6.126758752690166787e-01
-4.935999999999999832e-01 -6.126750172030400732e-01
-4.934999999999999942e-01 -6.126741797069403805e-01
-4.934000000000000052e-01 -6.126733625535357719e-01
-4.933000000000000163e-01 -6.126725655160709660e-01
-4.931999999999999718e-01 -6.126717883682156751e-01
-4.930999999999999828e-01 -6.126710308840641606e-01
-4.929999999999999938e-01 -6.126702928381351221e-01
-4.929000000000000048e-01 -6.126695740053701433e-01
-4.928000000000000158e-01 -6.126688741611342470e-01
-4.927000000000000268e-01 -6.126681930812136745e-01
-4.925999999999999823e-01 -6.126675305418165518e-01
-4.924999999999999933e-01 -6.126668863195714465e-01
-4.924000000000000044e-01 -6.126662601915269235e-01
-4.923000000000000154e-01 -6.126656519351508789e-01
-4.922000000000000264e-01 -6.126650613283298741e-01
-4.920999999999999819e-01 -6.126644881493688022e-01
-4.919999999999999929e-01 -6.126639321769894453e-01
-4.919000000000000039e-01 -6.126633931903303631e-01
-4.918000000000000149e-01 -6.126628709689464491e-01
-4.917000000000000259e-01 -6.126623652928072650e-01
-4.915999999999999814e-01 -6.126618759422974847e-01
-4.914999999999999925e-01 -6.126614026982162287e-01
-4.914000000000000035e-01 -6.126609453417749540e-01
-4.913000000000000145e-01 -6.126605036545985650e-01
-4.912000000000000255e-01 -6.126600774187238585e-01
-4.910999999999999810e-01 -6.126596664165989692e-01
-4.909999999999999920e-01 -6.126592704310825921e-01
-4.909000000000000030e-01 -6.126588892454438717e-01
-4.908000000000000140e-01 -6.126585226433611808e-01
-4.907000000000000250e-01 -6.126581704089213432e-01
-4.905999999999999805e-01 -6.126578323266194115e-01
-4.904999999999999916e-01 -6.126575081813584456e-01
-4.904000000000000026e-01 -6.126571977584478468e-01
-4.903000000000000136e-01 -6.126569008436032471e-01
-4.902000000000000246e-01 -6.126566172229452878e-01
-4.900999999999999801e-01 -6.126563466830006188e-01
-4.899999999999999911e-01 -6.126560890106990120e-01
-4.899000000000000021e-01 -6.126558439933742495e-01
-4.898000000000000131e-01 -6.126556114187631241e-01
-4.897000000000000242e-01 -6.126553910750046628e-01
-4.895999999999999797e-01 -6.126551827506392378e-01
-4.894999999999999907e-01 -6.126549862346084563e-01
-4.894000000000000017e-01 -6.126548013162543826e-01
-4.893000000000000127e-01 -6.126546277853186506e-01
-4.892000000000000237e-01 -6.126544654319415750e-01
-4.890999999999999792e-01 -6.126543140466625958e-01
-4.889999999999999902e-01 -6.126541734204187239e-01
-4.889000000000000012e-01 -6.126540433445435418e-01
-4.888000000000000123e-01 -6.126539236107682029e-01
-4.887000000000000233e-01 -6.126538140112191000e-01
-4.885999999999999788e-01 -6.126537143384177542e-01
-4.884999999999999898e-01 -6.126536243852803709e-01
-4.884000000000000008e-01 -6.126535439451177290e-01
-4.883000000000000118e-01 -6.126534728116332928e-01
-4.882000000000000228e-01 -6.126534107789232131e-01
-4.880999999999999783e-01 -6.126533576414764370e-01
-4.879999999999999893e-01 -6.126533131941727106e-01
-4.879000000000000004e-01 -6.126532772322829112e-01
-4.878000000000000114e-01 -6.126532495514678267e-01
-4.877000000000000224e-01 -6.126532299477782662e-01
-4.875999999999999779e-01 -6.126532182176540609e-01
-4.874999999999999889e-01 -6.126532141579226209e-01
-4.873999999999999999e-01 -6.126532175657999346e-01
-4.873000000000000109e-01 -6.126532282388887918e-01
-4.872000000000000219e-01 -6.126532459751780069e-01
-4.870999999999999774e-01 -6.126532705730429740e-01
-4.869999999999999885e-01 -6.126533018312436685e-01
-4.868999999999999995e-01 -6.126533395489254241e-01
-4.868000000000000105e-01 -6.126533835256168237e-01
-4.867000000000000215e-01 -6.126534335612301430e-01
-4.865999999999999770e-01 -6.126534894560606848e-01
-4.864999999999999880e-01 -6.126535510107855576e-01
-4.863999999999999990e-01 -6.126536180264631204e-01
-4.863000000000000100e-01 -6.126536903045335380e-01
-4.862000000000000210e-01 -6.126537676468167826e-01
-4.860999999999999766e-01 -6.126538498555121892e-01
-4.859999999999999876e-01 -6.126539367331989006e-01
-4.858999999999999986e-01 -6.126540280828338680e-01
-4.858000000000000096e-01 -6.126541237077525182e-01
-4.857000000000000206e-01 -6.126542234116669761e-01
-4.855999999999999761e-01 -6.126543269986667317e-01
-4.854999999999999871e-01 -6.126544342732164194e-01
-4.853999999999999981e-01 -6.126545450401568171e-01
-4.853000000000000091e-01 -6.126546591047032919e-01
-4.852000000000000202e-01 -6.126547762724456891e-01
-4.850999999999999757e-01 -6.126548963493473332e-01
-4.849999999999999867e-01 -6.126550191417441393e-01
-4.848999999999999977e-01 -6.126551444563456128e-01
-4.848000000000000087e-01 -6.126552721002320734e-01
-4.847000000000000197e-01 -6.126554018808549884e-01
-4.845999999999999752e-01 -6.126555336060374168e-01
-4.844999999999999862e-01 -6.126556670839718999e-01
-4.843999999999999972e-01 -6.126558021232200169e-01
-4.843000000000000083e-01 -6.126559385327131624e-01
-4.842000000000000193e-01 -6.126560761217503259e-01
-4.840999999999999748e-01 -6.126562146999983138e-01
-4.839999999999999858e-01 -6.126563540774910832e-01
-4.838999999999999968e-01 -6.126564940646289648e-01
-4.838000000000000078e-01 -6.126566344721782187e-01
-4.837000000000000188e-01 -6.126567751112707017e-01
-4.835999999999999743e-01 -6.126569157934023124e-01
-4.834999999999999853e-01 -6.126570563304336581e-01
-4.833999999999999964e-01 -6.126571965345891657e-01
-4.833000000000000074e-01 -6.126573362184551952e-01
-4.832000000000000184e-01 -6.126574751949812603e-01
-4.830999999999999739e-01 -6.126576132774785854e-01
-4.829999999999999849e-01 -6.126577502796196617e-01
-4.828999999999999959e-01 -6.126578860154369144e-01
-4.828000000000000069e-01 -6.126580202993238133e-01
-4.827000000000000179e-01 -6.126581529460326525e-01
-4.825999999999999734e-01 -6.126582837706745499e-01
-4.824999999999999845e-01 -6.126584125887196697e-01
-4.823999999999999955e-01 -6.126585392159948906e-01
-4.823000000000000065e-01 -6.126586634686848054e-01
-4.822000000000000175e-01 -6.126587851633304993e-01
-4.820999999999999730e-01 -6.126589041168289951e-01
-4.819999999999999840e-01 -6.126590201464328089e-01
-4.818999999999999950e-01 -6.126591330697492843e-01
-4.818000000000000060e-01 -6.126592427047400369e-01
-4.817000000000000171e-01 -6.126593488697203993e-01
-4.816000000000000281e-01 -6.126594513833586442e-01
-4.814999999999999836e-01 -6.126595500646757619e-01
-4.813999999999999946e-01 -6.126596447330447948e-01
-4.813000000000000056e-01 -6.126597352081902814e-01
-4.812000000000000166e-01 -6.126598213101870360e-01
-4.810999999999999721e-01 -6.126599028594607033e-01
-4.809999999999999831e-01 -6.126599796767867590e-01
-4.808999999999999941e-01 -6.126600515832892890e-01
-4.808000000000000052e-01 -6.126601184004416556e-01
-4.807000000000000162e-01 -6.126601799500643875e-01
-4.806000000000000272e-01 -6.126602360543262904e-01
-4.804999999999999827e-01 -6.126602865357422267e-01
-4.803999999999999937e-01 -6.126603312171744475e-01
-4.803000000000000047e-01 -6.126603699218302612e-01
-4.802000000000000157e-01 -6.126604024732621445e-01
-4.800999999999999712e-01 -6.126604286953674094e-01
-4.799999999999999822e-01 -6.126604484123876482e-01
-4.798999999999999932e-01 -6.126604614489079559e-01
-4.798000000000000043e-01 -6.126604676298560426e-01
-4.797000000000000153e-01 -6.126604667805022331e-01
-4.796000000000000263e-01 -6.126604587264591339e-01
-4.794999999999999818e-01 -6.126604432936800793e-01
-4.793999999999999928e-01 -6.126604203084595746e-01
-4.793000000000000038e-01 -6.126603895974319647e-01
-4.792000000000000148e-01 -6.126603509875717668e-01
-4.790999999999999703e-01 -6.126603043061921161e-01
-4.789999999999999813e-01 -6.126602493809450989e-01
-4.788999999999999924e-01 -6.126601860398206423e-01
-4.788000000000000034e-01 -6.126601141111461812e-01
-4.787000000000000144e-01 -6.126600334235858814e-01
-4.786000000000000254e-01 -6.126599438061405278e-01
-4.784999999999999809e-01 -6.126598450881468594e-01
-4.783999999999999919e-01 -6.126597370992765690e-01
-4.783000000000000029e-01 -6.126596196695360819e-01
-4.782000000000000139e-01 -6.126594926292664445e-01
-4.781000000000000250e-01 -6.126593558091417702e-01
-4.779999999999999805e-01 -6.126592090401697943e-01
-4.778999999999999915e-01 -6.126590521536907641e-01
-4.778000000000000025e-01 -6.126588849813767723e-01
-4.777000000000000135e-01 -6.126587073552312024e-01
-4.776000000000000245e-01 -6.126585191075888392e-01
-4.774999999999999800e-01 -6.126583200711149813e-01
-4.773999999999999910e-01 -6.126581100788042189e-01
-4.773000000000000020e-01 -6.126578889639808789e-01
-4.772000000000000131e-01 -6.126576565602979141e-01
-4.771000000000000241e-01 -6.126574127017371252e-01
-4.769999999999999796e-01 -6.126571572226070517e-01
-4.768999999999999906e-01 -6.126568899575444149e-01
-4.768000000000000016e-01 -6.126566107415123419e-01
-4.767000000000000126e-01 -6.126563194097996989e-01
-4.766000000000000236e-01 -6.126560157980213139e-01
-4.764999999999999791e-01 -6.126556997421169770e-01
-4.763999999999999901e-01 -6.126553710783515516e-01
-4.763000000000000012e-01 -6.126550296433127540e-01
-4.762000000000000122e-01 -6.126546752739133739e-01
-4.761000000000000232e-01 -6.126543078073877213e-01
-4.759999999999999787e-01 -6.126539270812938476e-01
-4.758999999999999897e-01 -6.126535329335106583e-01
-4.758000000000000007e-01 -6.126531252022391349e-01
-4.757000000000000117e-01 -6.126527037260008912e-01
-4.756000000000000227e-01 -6.126522683436380623e-01
-4.754999999999999782e-01 -6.126518188943120835e-01
-4.753999999999999893e-01 -6.126513552175045785e-01
-4.753000000000000003e-01 -6.126508771530155828e-01
-4.752000000000000113e-01 -6.126503845409630999e-01
-4.751000000000000223e-01 -6.126498772217834343e-01
-4.749999999999999778e-01 -6.126493550362297480e-01
-4.748999999999999888e-01 -6.126488178253721717e-01
-4.747999999999999998e-01 -6.126482654305965836e-01
-4.747000000000000108e-01 -6.126476976936057195e-01
-4.746000000000000218e-01 -6.126471144564159532e-01
-4.744999999999999774e-01 -6.126465155613595170e-01
-4.743999999999999884e-01 -6.126459008510822812e-01
-4.742999999999999994e-01 -6.126452701685440871e-01
-4.742000000000000104e-01 -6.126446233570171929e-01
-4.741000000000000214e-01 -6.126439602600874945e-01
-4.739999999999999769e-01 -6.126432807216521947e-01
-4.738999999999999879e-01 -6.126425845859206909e-01
-4.737999999999999989e-01 -6.126418716974130207e-01
-4.737000000000000099e-01 -6.126411419009601955e-01
-4.736000000000000210e-01 -6.126403950417030897e-01
-4.734999999999999765e-01 -6.126396309650919969e-01
-4.733999999999999875e-01 -6.126388495168867410e-01
-4.732999999999999985e-01 -6.126380505431554546e-01
-4.732000000000000095e-01 -6.126372338902745796e-01
-4.731000000000000205e-01 -6.126363994049270900e-01
-4.729999999999999760e-01 -6.126355469341048243e-01
-4.728999999999999870e-01 -6.126346763251047101e-01
-4.727999999999999980e-01 -6.126337874255304294e-01
-4.727000000000000091e-01 -6.126328800832907540e-01
-4.726000000000000201e-01 -6.126319541466002105e-01
-4.724999999999999756e-01 -6.126310094639774162e-01
-4.723999999999999866e-01 -6.126300458842447449e-01
-4.722999999999999976e-01 -6.126290632565289940e-01
-4.722000000000000086e-01 -6.126280614302596073e-01
-4.721000000000000196e-01 -6.126270402551685645e-01
-4.719999999999999751e-01 -6.126259995812894932e-01
-4.718999999999999861e-01 -6.126249392589585563e-01
-4.717999999999999972e-01 -6.126238591388125654e-01
-4.717000000000000082e-01 -6.126227590717887583e-01
-4.716000000000000192e-01 -6.126216389091247994e-01
-4.714999999999999747e-01 -6.126204985023578908e-01
-4.713999999999999857e-01 -6.126193377033242182e-01
-4.712999999999999967e-01 -6.126181563641587280e-01
-4.712000000000000077e-01 -6.126169543372949056e-01
-4.711000000000000187e-01 -6.126157314754631100e-01
-4.709999999999999742e-01 -6.126144876316914623e-01
-4.708999999999999853e-01 -6.126132226593051788e-01
-4.707999999999999963e-01 -6.126119364119244626e-01
-4.707000000000000073e-01 -6.126106287434661679e-01
-4.706000000000000183e-01 -6.126092995081423576e-01
-4.704999999999999738e-01 -6.126079485604598585e-01
-4.703999999999999848e-01 -6.126065757552192625e-01
-4.702999999999999958e-01 -6.126051809475154819e-01
-4.702000000000000068e-01 -6.126037639927366385e-01
-4.701000000000000179e-01 -6.126023247465637311e-01
-4.699999999999999734e-01 -6.126008630649700804e-01
-4.698999999999999844e-01 -6.125993788042206623e-01
-4.697999999999999954e-01 -6.125978718208724416e-01
-4.697000000000000064e-01 -6.125963419717725955e-01
-4.696000000000000174e-01 -6.125947891140591794e-01
-4.694999999999999729e-01 -6.125932131051601282e-01
-4.693999999999999839e-01 -6.125916138027932556e-01
-4.692999999999999949e-01 -6.125899910649645896e-01
-4.692000000000000060e-01 -6.125883447499692602e-01
-4.691000000000000170e-01 -6.125866747163907222e-01
-4.689999999999999725e-01 -6.125849808230997562e-01
-4.688999999999999835e-01 -6.125832629292538023e-01
-4.687999999999999945e-01 -6.125815208942976264e-01
-4.687000000000000055e-01 -6.125797545779620989e-01
-4.686000000000000165e-01 -6.125779638402637506e-01
-4.685000000000000275e-01 -6.125761485415039953e-01
-4.683999999999999830e-01 -6.125743085422696854e-01
-4.682999999999999940e-01 -6.125724437034316683e-01
-4.682000000000000051e-01 -6.125705538861447863e-01
-4.681000000000000161e-01 -6.125686389518468777e-01
-4.679999999999999716e-01 -6.125666987622593318e-01
-4.678999999999999826e-01 -6.125647331793855344e-01
-4.677999999999999936e-01 -6.125627420655109789e-01
-4.677000000000000046e-01 -6.125607252832029337e-01
-4.676000000000000156e-01 -6.125586826953094421e-01
-4.675000000000000266e-01 -6.125566141649596563e-01
-4.673999999999999821e-01 -6.125545195555619493e-01
-4.672999999999999932e-01 -6.125523987308052476e-01
-4.672000000000000042e-01 -6.125502515546573656e-01
-4.671000000000000152e-01 -6.125480778913652280e-01
-4.669999999999999707e-01 -6.125458776054537591e-01
-4.668999999999999817e-01 -6.125436505617255500e-01
-4.667999999999999927e-01 -6.125413966252610809e-01
-4.667000000000000037e-01 -6.125391156614177213e-01
-4.666000000000000147e-01 -6.125368075358291753e-01
-4.665000000000000258e-01 -6.125344721144049265e-01
-4.663999999999999813e-01 -6.125321092633306819e-01
-4.662999999999999923e-01 -6.125297188490669287e-01
-4.662000000000000033e-01 -6.125273007383488233e-01
-4.661000000000000143e-01 -6.125248547981857472e-01
-4.659999999999999698e-01 -6.125223808958610849e-01
-4.658999999999999808e-01 -6.125198788989313359e-01
-4.657999999999999918e-01 -6.125173486752260033e-01
-4.657000000000000028e-01 -6.125147900928468170e-01
-4.656000000000000139e-01 -6.125122030201678447e-01
-4.655000000000000249e-01 -6.125095873258348256e-01
-4.653999999999999804e-01 -6.125069428787637271e-01
-4.652999999999999914e-01 -6.125042695481421884e-01
-4.652000000000000024e-01 -6.125015672034275216e-01
-4.651000000000000134e-01 -6.124988357143468232e-01
-4.649999999999999689e-01 -6.124960749508966407e-01
-4.648999999999999799e-01 -6.124932847833423066e-01
-4.647999999999999909e-01 -6.124904650822176055e-01
-4.647000000000000020e-01 -6.124876157183244407e-01
-4.646000000000000130e-01 -6.124847365627320572e-01
-4.645000000000000240e-01 -6.124818274867771528e-01
-4.643999999999999795e-01 -6.124788883620626567e-01
-4.642999999999999905e-01 -6.124759190604580628e-01
-4.642000000000000015e-01 -6.124729194540985411e-01
-4.641000000000000125e-01 -6.124698894153844941e-01
-4.639999999999999680e-01 -6.124668288169815566e-01
-4.638999999999999790e-01 -6.124637375318198185e-01
-4.637999999999999901e-01 -6.124606154330928254e-01
-4.637000000000000011e-01 -6.124574623942586893e-01
-4.636000000000000121e-01 -6.124542782890377568e-01
-4.635000000000000231e-01 -6.124510629914139415e-01
-4.633999999999999786e-01 -6.124478163756328364e-01
-4.632999999999999896e-01 -6.124445383162023804e-01
-4.632000000000000006e-01 -6.124412286878917477e-01
-4.631000000000000116e-01 -6.124378873657313482e-01
-4.629999999999999671e-01 -6.124345142250113838e-01
-4.628999999999999782e-01 -6.124311091412835140e-01
-4.627999999999999892e-01 -6.124276719903584132e-01
-4.627000000000000002e-01 -6.124242026483058821e-01
-4.626000000000000112e-01 -6.124207009914547362e-01
-4.625000000000000222e-01 -6.124171668963924731e-01
-4.623999999999999777e-01 -6.124136002399644951e-01
-4.622999999999999887e-01 -6.124100008992736655e-01
-4.621999999999999997e-01 -6.124063687516804189e-01
-4.621000000000000107e-01 -6.124027036748014297e-01
-4.620000000000000218e-01 -6.123990055465102778e-01
-4.618999999999999773e-01 -6.123952742449356723e-01
-4.617999999999999883e-01 -6.123915096484626730e-01
-4.616999999999999993e-01 -6.123877116357306916e-01
-4.616000000000000103e-01 -6.123838800856343800e-01
-4.615000000000000213e-01 -6.123800148773219654e-01
-4.613999999999999768e-01 -6.123761158901962487e-01
-4.612999999999999878e-01 -6.123721830039124958e-01
-4.611999999999999988e-01 -6.123682160983797695e-01
-4.611000000000000099e-01 -6.123642150537595974e-01
-4.610000000000000209e-01 -6.123601797504647504e-01
-4.608999999999999764e-01 -6.123561100691611303e-01
-4.607999999999999874e-01 -6.123520058907644392e-01
-4.606999999999999984e-01 -6.123478670964427328e-01
-4.606000000000000094e-01 -6.123436935676130899e-01
-4.605000000000000204e-01 -6.123394851859442767e-01
-4.603999999999999759e-01 -6.123352418333527503e-01
-4.602999999999999869e-01 -6.123309633920062112e-01
-4.601999999999999980e-01 -6.123266497443194956e-01
-4.601000000000000090e-01 -6.123223007729570178e-01
-4.600000000000000200e-01 -6.123179163608305497e-01
-4.598999999999999755e-01 -6.123134963910999984e-01
-4.597999999999999865e-01 -6.123090407471717400e-01
-4.596999999999999975e-01 -6.123045493126995087e-01
-4.596000000000000085e-01 -6.123000219715833969e-01
-4.595000000000000195e-01 -6.122954586079689676e-01
-4.593999999999999750e-01 -6.122908591062478090e-01
-4.592999999999999861e-01 -6.122862233510566465e-01
-4.591999999999999971e-01 -6.122815512272765659e-01
-4.591000000000000081e-01 -6.122768426200332348e-01
-4.590000000000000191e-01 -6.122720974146961259e-01
-4.588999999999999746e-01 -6.122673154968788500e-01
-4.587999999999999856e-01 -6.122624967524371575e-01
-4.586999999999999966e-01 -6.122576410674704928e-01
-4.586000000000000076e-01 -6.122527483283199956e-01
-4.585000000000000187e-01 -6.122478184215688346e-01
-4.583999999999999742e-01 -6.122428512340418738e-01
-4.582999999999999852e-01 -6.122378466528051177e-01
-4.581999999999999962e-01 -6.122328045651649342e-01
-4.581000000000000072e-01 -6.122277248586686094e-01
-4.580000000000000182e-01 -6.122226074211025715e-01
-4.578999999999999737e-01 -6.122174521404939451e-01
-4.577999999999999847e-01 -6.122122589051076647e-01
-4.576999999999999957e-01 -6.122070276034483616e-01
-4.576000000000000068e-01 -6.122017581242585882e-01
-4.575000000000000178e-01 -6.121964503565191507e-01
-4.574000000000000288e-01 -6.121911041894483319e-01
-4.572999999999999843e-01 -6.121857195125012252e-01
-4.571999999999999953e-01 -6.121802962153700678e-01
-4.571000000000000063e-01 -6.121748341879832411e-01
-4.570000000000000173e-01 -6.121693333205056042e-01
-4.568999999999999728e-01 -6.121637935033369393e-01
-4.567999999999999838e-01 -6.121582146271128400e-01
-4.566999999999999948e-01 -6.121525965827032678e-01
-4.566000000000000059e-01 -6.121469392612128857e-01
-4.565000000000000169e-01 -6.121412425539803914e-01
-4.564000000000000279e-01 -6.121355063525779627e-01
-4.562999999999999834e-01 -6.121297305488115903e-01
-4.561999999999999944e-01 -6.121239150347190794e-01
-4.561000000000000054e-01 -6.121180597025719372e-01
-4.560000000000000164e-01 -6.121121644448729304e-01
-4.558999999999999719e-01 -6.121062291543568623e-01
-4.557999999999999829e-01 -6.121002537239901287e-01
-4.556999999999999940e-01 -6.120942380469698296e-01
-4.556000000000000050e-01 -6.120881820167235476e-01
-4.555000000000000160e-01 -6.120820855269090144e-01
-4.554000000000000270e-01 -6.120759484714142218e-01
-4.552999999999999825e-01 -6.120697707443564228e-01
-4.551999999999999935e-01 -6.120635522400815764e-01
-4.551000000000000045e-01 -6.120572928531646806e-01
-4.550000000000000155e-01 -6.120509924784089950e-01
-4.548999999999999710e-01 -6.120446510108454863e-01
-4.547999999999999821e-01 -6.120382683457331607e-01
-4.546999999999999931e-01 -6.120318443785573992e-01
-4.546000000000000041e-01 -6.120253790050310672e-01
-4.545000000000000151e-01 -6.120188721210931826e-01
-4.544000000000000261e-01 -6.120123236229086938e-01
-4.542999999999999816e-01 -6.120057334068687016e-01
-4.541999999999999926e-01 -6.119991013695886828e-01
-4.541000000000000036e-01 -6.119924274079099336e-01
-4.540000000000000147e-01 -6.119857114188977931e-01
-4.538999999999999702e-01 -6.119789532998421988e-01
-4.537999999999999812e-01 -6.119721529482561317e-01
-4.536999999999999922e-01 -6.119653102618769491e-01
-4.536000000000000032e-01 -6.119584251386642748e-01
-4.535000000000000142e-01 -6.119514974768008875e-01
-4.534000000000000252e-01 -6.119445271746916104e-01
-4.532999999999999807e-01 -6.119375141309633115e-01
-4.531999999999999917e-01 -6.119304582444645702e-01
-4.531000000000000028e-01 -6.119233594142651222e-01
-4.530000000000000138e-01 -6.119162175396554160e-01
-4.528999999999999693e-01 -6.119090325201465008e-01
-4.527999999999999803e-01 -6.119018042554693615e-01
-4.526999999999999913e-01 -6.118945326455749179e-01
-4.526000000000000023e-01 -6.118872175906338029e-01
-4.525000000000000133e-01 -6.118798589910346974e-01
-4.524000000000000243e-01 -6.118724567473858844e-01
-4.522999999999999798e-01 -6.118650107605134725e-01
-4.521999999999999909e-01 -6.118575209314617291e-01
-4.521000000000000019e-01 -6.118499871614923036e-01
-4.520000000000000129e-01 -6.118424093520841156e-01
-4.518999999999999684e-01 -6.118347874049329116e-01
-4.517999999999999794e-01 -6.118271212219510424e-01
-4.516999999999999904e-01 -6.118194107052670194e-01
-4.516000000000000014e-01 -6.118116557572248482e-01
-4.515000000000000124e-01 -6.118038562803841396e-01
-4.514000000000000234e-01 -6.117960121775195548e-01
-4.512999999999999790e-01 -6.117881233516201389e-01
-4.511999999999999900e-01 -6.117801897058898764e-01
-4.511000000000000010e-01 -6.117722111437465804e-01
-4.510000000000000120e-01 -6.117641875688211162e-01
-4.508999999999999675e-01 -6.117561188849580667e-01
-4.507999999999999785e-01 -6.117480049962151778e-01
-4.506999999999999895e-01 -6.117398458068621370e-01
-4.506000000000000005e-01 -6.117316412213814614e-01
-4.505000000000000115e-01 -6.117233911444672767e-01
-4.504000000000000226e-01 -6.117150954810250951e-01
-4.502999999999999781e-01 -6.117067541361715932e-01
-4.501999999999999891e-01 -6.116983670152345010e-01
-4.501000000000000001e-01 -6.116899340237517135e-01
-4.500000000000000111e-01 -6.116814550674714024e-01
-4.498999999999999666e-01 -6.116729300523512380e-01
-4.497999999999999776e-01 -6.116643588845589452e-01
-4.496999999999999886e-01 -6.116557414704706375e-01
-4.495999999999999996e-01 -6.116470777166712613e-01
-4.495000000000000107e-01 -6.116383675299544853e-01
-4.494000000000000217e-01 -6.116296108173214785e-01
-4.492999999999999772e-01 -6.116208074859816879e-01
-4.491999999999999882e-01 -6.116119574433511730e-01
-4.490999999999999992e-01 -6.116030605970537160e-01
-4.490000000000000102e-01 -6.115941168549191564e-01
-4.489000000000000212e-01 -6.115851261249838355e-01
-4.487999999999999767e-01 -6.115760883154902627e-01
-4.486999999999999877e-01 -6.115670033348860057e-01
-4.485999999999999988e-01 -6.115578710918244676e-01
-4.485000000000000098e-01 -6.115486914951637765e-01
-4.484000000000000208e-01 -6.115394644539665636e-01
-4.482999999999999763e-01 -6.115301898774999634e-01
-4.481999999999999873e-01 -6.115208676752345029e-01
-4.480999999999999983e-01 -6.115114977568446575e-01
-4.480000000000000093e-01 -6.115020800322081840e-01
-4.479000000000000203e-01 -6.114926144114053441e-01
-4.477999999999999758e-01 -6.114831008047195704e-01
-4.476999999999999869e-01 -6.114735391226358008e-01
-4.475999999999999979e-01 -6.114639292758414779e-01
-4.475000000000000089e-01 -6.114542711752249948e-01
-4.474000000000000199e-01 -6.114445647318764721e-01
-4.472999999999999754e-01 -6.114348098570867585e-01
-4.471999999999999864e-01 -6.114250064623469871e-01
-4.470999999999999974e-01 -6.114151544593485754e-01
-4.470000000000000084e-01 -6.114052537599832249e-01
-4.469000000000000195e-01 -6.113953042763418111e-01
-4.467999999999999750e-01 -6.113853059207142726e-01
-4.466999999999999860e-01 -6.113752586055898330e-01
-4.465999999999999970e-01 -6.113651622436556687e-01
-4.465000000000000080e-01 -6.113550167477979080e-01
-4.464000000000000190e-01 -6.113448220310999659e-01
-4.462999999999999745e-01 -6.113345780068433211e-01
-4.461999999999999855e-01 -6.113242845885059618e-01
-4.460999999999999965e-01 -6.113139416897634959e-01
-4.460000000000000075e-01 -6.113035492244875968e-01
-4.459000000000000186e-01 -6.112931071067467803e-01
-4.457999999999999741e-01 -6.112826152508047395e-01
-4.456999999999999851e-01 -6.112720735711210107e-01
-4.455999999999999961e-01 -6.112614819823508627e-01
-4.455000000000000071e-01 -6.112508403993437422e-01
-4.454000000000000181e-01 -6.112401487371442732e-01
-4.452999999999999736e-01 -6.112294069109910355e-01
-4.451999999999999846e-01 -6.112186148363167870e-01
-4.450999999999999956e-01 -6.112077724287479086e-01
-4.450000000000000067e-01 -6.111968796041038487e-01
-4.449000000000000177e-01 -6.111859362783973459e-01
-4.447999999999999732e-01 -6.111749423678339843e-01
-4.446999999999999842e-01 -6.111638977888108615e-01
-4.445999999999999952e-01 -6.111528024579182539e-01
-4.445000000000000062e-01 -6.111416562919371742e-01
-4.444000000000000172e-01 -6.111304592078405928e-01
-4.443000000000000282e-01 -6.111192111227922164e-01
-4.441999999999999837e-01 -6.111079119541467097e-01
-4.440999999999999948e-01 -6.110965616194494743e-01
-4.440000000000000058e-01 -6.110851600364354264e-01
-4.439000000000000168e-01 -6.110737071230294415e-01
-4.437999999999999723e-01 -6.110622027973463544e-01
-4.436999999999999833e-01 -6.110506469776894045e-01
-4.435999999999999943e-01 -6.110390395825514576e-01
-4.435000000000000053e-01 -6.110273805306134509e-01
-4.434000000000000163e-01 -6.110156697407447268e-01
-4.433000000000000274e-01 -6.110039071320024773e-01
-4.431999999999999829e-01 -6.109920926236314109e-01
-4.430999999999999939e-01 -6.109802261350636421e-01
-4.430000000000000049e-01 -6.109683075859183576e-01
-4.429000000000000159e-01 -6.109563368960010399e-01
-4.427999999999999714e-01 -6.109443139853041327e-01
-4.426999999999999824e-01 -6.109322387740053761e-01
-4.425999999999999934e-01 -6.109201111824689168e-01
-4.425000000000000044e-01 -6.109079311312438643e-01
-4.424000000000000155e-01 -6.108956985410647356e-01
-4.423000000000000265e-01 -6.108834133328508997e-01
-4.421999999999999820e-01 -6.108710754277055788e-01
-4.420999999999999930e-01 -6.108586847469171799e-01
-4.420000000000000040e-01 -6.108462412119571860e-01
-4.419000000000000150e-01 -6.108337447444810442e-01
-4.417999999999999705e-01 -6.108211952663272770e-01
-4.416999999999999815e-01 -6.108085926995175940e-01
-4.415999999999999925e-01 -6.107959369662561144e-01
-4.415000000000000036e-01 -6.107832279889294780e-01
-4.414000000000000146e-01 -6.107704656901062901e-01
-4.413000000000000256e-01 -6.107576499925372326e-01
-4.411999999999999811e-01 -6.107447808191537320e-01
-4.410999999999999921e-01 -6.107318580930689578e-01
-4.410000000000000031e-01 -6.107188817375768242e-01
-4.409000000000000141e-01 -6.107058516761516564e-01
-4.407999999999999696e-01 -6.106927678324478581e-01
-4.406999999999999806e-01 -6.106796301303001329e-01
-4.405999999999999917e-01 -6.106664384937227075e-01
-4.405000000000000027e-01 -6.106531928469087767e-01
-4.404000000000000137e-01 -6.106398931142310582e-01
-4.403000000000000247e-01 -6.106265392202409048e-01
-4.401999999999999802e-01 -6.106131310896680819e-01
-4.400999999999999912e-01 -6.105996686474202129e-01
-4.400000000000000022e-01 -6.105861518185830006e-01
-4.399000000000000132e-01 -6.105725805284200058e-01
-4.397999999999999687e-01 -6.105589547023714259e-01
-4.396999999999999797e-01 -6.105452742660549825e-01
-4.395999999999999908e-01 -6.105315391452644791e-01
-4.395000000000000018e-01 -6.105177492659705774e-01
-4.394000000000000128e-01 -6.105039045543199094e-01
-4.393000000000000238e-01 -6.104900049366345227e-01
-4.391999999999999793e-01 -6.104760503394124349e-01
-4.390999999999999903e-01 -6.104620406893267459e-01
-4.390000000000000013e-01 -6.104479759132251937e-01
-4.389000000000000123e-01 -6.104338559381304874e-01
-4.387999999999999678e-01 -6.104196806912394191e-01
-4.386999999999999789e-01 -6.104054500999225308e-01
-4.385999999999999899e-01 -6.103911640917250025e-01
-4.385000000000000009e-01 -6.103768225943643211e-01
-4.384000000000000119e-01 -6.103624255357321671e-01
-4.383000000000000229e-01 -6.103479728438920837e-01
-4.381999999999999784e-01 -6.103334644470812531e-01
-4.380999999999999894e-01 -6.103189002737081648e-01
-4.380000000000000004e-01 -6.103042802523538368e-01
-4.379000000000000115e-01 -6.102896043117711500e-01
-4.377999999999999670e-01 -6.102748723808841813e-01
-4.376999999999999780e-01 -6.102600843887878712e-01
-4.375999999999999890e-01 -6.102452402647485785e-01
-4.375000000000000000e-01 -6.102303399382027482e-01
-4.374000000000000110e-01 -6.102153833387575776e-01
-4.373000000000000220e-01 -6.102003703961899062e-01
-4.371999999999999775e-01 -6.101853010404461042e-01
-4.370999999999999885e-01 -6.101701752016427394e-01
-4.369999999999999996e-01 -6.101549928100646891e-01
-4.369000000000000106e-01 -6.101397537961664730e-01
-4.367999999999999661e-01 -6.101244580905705872e-01
-4.366999999999999771e-01 -6.101091056240678379e-01
-4.365999999999999881e-01 -6.100936963276175629e-01
-4.364999999999999991e-01 -6.100782301323465218e-01
-4.364000000000000101e-01 -6.100627069695491178e-01
-4.363000000000000211e-01 -6.100471267706867318e-01
-4.361999999999999766e-01 -6.100314894673872779e-01
-4.360999999999999877e-01 -6.100157949914463140e-01
-4.359999999999999987e-01 -6.100000432748250434e-01
-4.359000000000000097e-01 -6.099842342496506475e-01
-4.357999999999999652e-01 -6.099683678482166194e-01
-4.356999999999999762e-01 -6.099524440029813199e-01
-4.355999999999999872e-01 -6.099364626465690886e-01
-4.354999999999999982e-01 -6.099204237117687999e-01
-4.354000000000000092e-01 -6.099043271315338632e-01
-4.353000000000000203e-01 -6.098881728389826673e-01
-4.352000000000000313e-01 -6.098719607673972476e-01
-4.350999999999999868e-01 -6.098556908502235085e-01
-4.349999999999999978e-01 -6.098393630210713345e-01
-4.349000000000000088e-01 -6.098229772137135907e-01
-4.347999999999999643e-01 -6.098065333620860118e-01
-4.346999999999999753e-01 -6.097900314002879796e-01
-4.345999999999999863e-01 -6.097734712625803022e-01
-4.344999999999999973e-01 -6.097568528833868795e-01
-4.344000000000000083e-01 -6.097401761972929268e-01
-4.343000000000000194e-01 -6.097234411390457520e-01
-4.342000000000000304e-01 -6.097066476435539784e-01
-4.340999999999999859e-01 -6.096897956458872114e-01
-4.339999999999999969e-01 -6.096728850812764833e-01
-4.339000000000000079e-01 -6.096559158851128091e-01
-4.337999999999999634e-01 -6.096388879929477422e-01
-4.336999999999999744e-01 -6.096218013404928193e-01
-4.335999999999999854e-01 -6.096046558636201151e-01
-4.334999999999999964e-01 -6.095874514983600223e-01
-4.334000000000000075e-01 -6.095701881809032496e-01
-4.333000000000000185e-01 -6.095528658475990458e-01
-4.332000000000000295e-01 -6.095354844349556434e-01
-4.330999999999999850e-01 -6.095180438796392597e-01
-4.329999999999999960e-01 -6.095005441184748740e-01
-4.329000000000000070e-01 -6.094829850884453393e-01
-4.327999999999999625e-01 -6.094653667266909380e-01
-4.326999999999999735e-01 -6.094476889705096045e-01
-4.325999999999999845e-01 -6.094299517573561475e-01
-4.324999999999999956e-01 -6.094121550248428054e-01
-4.324000000000000066e-01 -6.093942987107378029e-01
-4.323000000000000176e-01 -6.093763827529662391e-01
-4.322000000000000286e-01 -6.093584070896091998e-01
-4.320999999999999841e-01 -6.093403716589035346e-01
-4.319999999999999951e-01 -6.093222763992416358e-01
-4.319000000000000061e-01 -6.093041212491715486e-01
-4.318000000000000171e-01 -6.092859061473961946e-01
-4.316999999999999726e-01 -6.092676310327730382e-01
-4.315999999999999837e-01 -6.092492958443146422e-01
-4.314999999999999947e-01 -6.092309005211874462e-01
-4.314000000000000057e-01 -6.092124450027120997e-01
-4.313000000000000167e-01 -6.091939292283630181e-01
-4.312000000000000277e-01 -6.091753531377680497e-01
-4.310999999999999832e-01 -6.091567166707085867e-01
-4.309999999999999942e-01 -6.091380197671188990e-01
-4.309000000000000052e-01 -6.091192623670855788e-01
-4.308000000000000163e-01 -6.091004444108487625e-01
-4.306999999999999718e-01 -6.090815658387995768e-01
-4.305999999999999828e-01 -6.090626265914821369e-01
-4.304999999999999938e-01 -6.090436266095921036e-01
-4.304000000000000048e-01 -6.090245658339760171e-01
-4.303000000000000158e-01 -6.090054442056324069e-01
-4.302000000000000268e-01 -6.089862616657101269e-01
-4.300999999999999823e-01 -6.089670181555096873e-01
-4.299999999999999933e-01 -6.089477136164808124e-01
-4.299000000000000044e-01 -6.089283479902246610e-01
-4.298000000000000154e-01 -6.089089212184918276e-01
-4.296999999999999709e-01 -6.088894332431825651e-01
-4.295999999999999819e-01 -6.088698840063466733e-01
-4.294999999999999929e-01 -6.088502734501831659e-01
-4.294000000000000039e-01 -6.088306015170403818e-01
-4.293000000000000149e-01 -6.088108681494149854e-01
-4.292000000000000259e-01 -6.087910732899518562e-01
-4.290999999999999814e-01 -6.087712168814448654e-01
-4.289999999999999925e-01 -6.087512988668354330e-01
-4.289000000000000035e-01 -6.087313191892127495e-01
-4.288000000000000145e-01 -6.087112777918136652e-01
-4.286999999999999700e-01 -6.086911746180219129e-01
-4.285999999999999810e-01 -6.086710096113684410e-01
-4.284999999999999920e-01 -6.086507827155313022e-01
-4.284000000000000030e-01 -6.086304938743344328e-01
-4.283000000000000140e-01 -6.086101430317485406e-01
-4.282000000000000250e-01 -6.085897301318901054e-01
-4.280999999999999805e-01 -6.085692551190212685e-01
-4.279999999999999916e-01 -6.085487179375499434e-01
-4.279000000000000026e-01 -6.085281185320294828e-01
-4.278000000000000136e-01 -6.085074568471575684e-01
-4.276999999999999691e-01 -6.084867328277777654e-01
-4.275999999999999801e-01 -6.084659464188771905e-01
-4.274999999999999911e-01 -6.084450975655879557e-01
-4.274000000000000021e-01 -6.084241862131860579e-01
-4.273000000000000131e-01 -6.084032123070911569e-01
-4.272000000000000242e-01 -6.083821757928669083e-01
-4.270999999999999797e-01 -6.083610766162196315e-01
-4.269999999999999907e-01 -6.083399147229998638e-01
-4.269000000000000017e-01 -6.083186900591999180e-01
-4.268000000000000127e-01 -6.082974025709553256e-01
-4.266999999999999682e-01 -6.082760522045439489e-01
-4.265999999999999792e-01 -6.082546389063859804e-01
-4.264999999999999902e-01 -6.082331626230430555e-01
-4.264000000000000012e-01 -6.082116233012191397e-01
-4.263000000000000123e-01 -6.081900208877591973e-01
-4.262000000000000233e-01 -6.081683553296495237e-01
-4.260999999999999788e-01 -6.081466265740176347e-01
-4.259999999999999898e-01 -6.081248345681312673e-01
-4.259000000000000008e-01 -6.081029792593993788e-01
-4.258000000000000118e-01 -6.080810605953709258e-01
-4.256999999999999673e-01 -6.080590785237343088e-01
-4.255999999999999783e-01 -6.080370329923187045e-01
-4.254999999999999893e-01 -6.080149239490924007e-01
-4.254000000000000004e-01 -6.079927513421631291e-01
-4.253000000000000114e-01 -6.079705151197773993e-01
-4.252000000000000224e-01 -6.079482152303212761e-01
-4.250999999999999779e-01 -6.079258516223189357e-01
-4.249999999999999889e-01 -6.079034242444332214e-01
-4.248999999999999999e-01 -6.078809330454650883e-01
-4.248000000000000109e-01 -6.078583779743531590e-01
-4.246999999999999664e-01 -6.078357589801747229e-01
-4.245999999999999774e-01 -6.078130760121435161e-01
-4.244999999999999885e-01 -6.077903290196110531e-01
-4.243999999999999995e-01 -6.077675179520656279e-01
-4.243000000000000105e-01 -6.077446427591329803e-01
-4.242000000000000215e-01 -6.077217033905745192e-01
-4.240999999999999770e-01 -6.076986997962888770e-01
-4.239999999999999880e-01 -6.076756319263101336e-01
-4.238999999999999990e-01 -6.076524997308085929e-01
-4.238000000000000100e-01 -6.076293031600905614e-01
-4.236999999999999655e-01 -6.076060421645969045e-01
-4.235999999999999766e-01 -6.075827166949047120e-01
-4.234999999999999876e-01 -6.075593267017255217e-01
-4.233999999999999986e-01 -6.075358721359058745e-01
-4.233000000000000096e-01 -6.075123529484263152e-01
-4.232000000000000206e-01 -6.074887690904022808e-01
-4.230999999999999761e-01 -6.074651205130834342e-01
-4.229999999999999871e-01 -6.074414071678526650e-01
-4.228999999999999981e-01 -6.074176290062271999e-01
-4.228000000000000091e-01 -6.073937859798573813e-01
-4.226999999999999647e-01 -6.073698780405265563e-01
-4.225999999999999757e-01 -6.073459051401515207e-01
-4.224999999999999867e-01 -6.073218672307812982e-01
-4.223999999999999977e-01 -6.072977642645982499e-01
-4.223000000000000087e-01 -6.072735961939162985e-01
-4.222000000000000197e-01 -6.072493629711815943e-01
-4.221000000000000307e-01 -6.072250645489725152e-01
-4.219999999999999862e-01 -6.072007008799987782e-01
-4.218999999999999972e-01 -6.071762719171017730e-01
-4.218000000000000083e-01 -6.071517776132538957e-01
-4.216999999999999638e-01 -6.071272179215588816e-01
-4.215999999999999748e-01 -6.071025927952509171e-01
-4.214999999999999858e-01 -6.070779021876949733e-01
-4.213999999999999968e-01 -6.070531460523860279e-01
-4.213000000000000078e-01 -6.070283243429498432e-01
-4.212000000000000188e-01 -6.070034370131414114e-01
-4.211000000000000298e-01 -6.069784840168457318e-01
-4.209999999999999853e-01 -6.069534653080774778e-01
-4.208999999999999964e-01 -6.069283808409802194e-01
-4.208000000000000074e-01 -6.069032305698266461e-01
-4.206999999999999629e-01 -6.068780144490187878e-01
-4.205999999999999739e-01 -6.068527324330866835e-01
-4.204999999999999849e-01 -6.068273844766889358e-01
-4.203999999999999959e-01 -6.068019705346126003e-01
-4.203000000000000069e-01 -6.067764905617724080e-01
-4.202000000000000179e-01 -6.067509445132112100e-01
-4.201000000000000290e-01 -6.067253323440988666e-01
-4.199999999999999845e-01 -6.066996540097330248e-01
-4.198999999999999955e-01 -6.066739094655385633e-01
-4.198000000000000065e-01 -6.066480986670667042e-01
-4.196999999999999620e-01 -6.066222215699960119e-01
-4.195999999999999730e-01 -6.065962781301313944e-01
-4.194999999999999840e-01 -6.065702683034035481e-01
-4.193999999999999950e-01 -6.065441920458699565e-01
-4.193000000000000060e-01 -6.065180493137136697e-01
-4.192000000000000171e-01 -6.064918400632431927e-01
-4.191000000000000281e-01 -6.064655642508927080e-01
-4.189999999999999836e-01 -6.064392218332215201e-01
-4.188999999999999946e-01 -6.064128127669143886e-01
-4.188000000000000056e-01 -6.063863370087804183e-01
-4.187000000000000166e-01 -6.063597945157530589e-01
-4.185999999999999721e-01 -6.063331852448911041e-01
-4.184999999999999831e-01 -6.063065091533766937e-01
-4.183999999999999941e-01 -6.062797661985164233e-01
-4.183000000000000052e-01 -6.062529563377405672e-01
-4.182000000000000162e-01 -6.062260795286029680e-01
-4.181000000000000272e-01 -6.061991357287805915e-01
-4.179999999999999827e-01 -6.061721248960743047e-01
-4.178999999999999937e-01 -6.061450469884069880e-01
-4.178000000000000047e-01 -6.061179019638249788e-01
-4.177000000000000157e-01 -6.060906897804968496e-01
-4.175999999999999712e-01 -6.060634103967138531e-01
-4.174999999999999822e-01 -6.060360637708888110e-01
-4.173999999999999932e-01 -6.060086498615571138e-01
-4.173000000000000043e-01 -6.059811686273753883e-01
-4.172000000000000153e-01 -6.059536200271223860e-01
-4.171000000000000263e-01 -6.059260040196973174e-01
-4.169999999999999818e-01 -6.058983205641217396e-01
-4.168999999999999928e-01 -6.058705696195371138e-01
-4.168000000000000038e-01 -6.058427511452061376e-01
-4.167000000000000148e-01 -6.058148651005115237e-01
-4.165999999999999703e-01 -6.057869114449571102e-01
-4.164999999999999813e-01 -6.057588901381663060e-01
-4.163999999999999924e-01 -6.057308011398828684e-01
-4.163000000000000034e-01 -6.057026444099694595e-01
-4.162000000000000144e-01 -6.056744199084093117e-01
-4.161000000000000254e-01 -6.056461275953043399e-01
-4.159999999999999809e-01 -6.056177674308759196e-01
-4.158999999999999919e-01 -6.055893393754641085e-01
-4.158000000000000029e-01 -6.055608433895278697e-01
-4.157000000000000139e-01 -6.055322794336448489e-01
-4.155999999999999694e-01 -6.055036474685104864e-01
-4.154999999999999805e-01 -6.054749474549389054e-01
-4.153999999999999915e-01 -6.054461793538624681e-01
-4.153000000000000025e-01 -6.054173431263303318e-01
-4.152000000000000135e-01 -6.053884387335100037e-01
-4.151000000000000245e-01 -6.053594661366858976e-01
-4.149999999999999800e-01 -6.053304252972599997e-01
-4.148999999999999910e-01 -6.053013161767509809e-01
-4.148000000000000020e-01 -6.052721387367945294e-01
-4.147000000000000131e-01 -6.052428929391425738e-01
-4.145999999999999686e-01 -6.052135787456640603e-01
-4.144999999999999796e-01 -6.051841961183431762e-01
-4.143999999999999906e-01 -6.051547450192812372e-01
-4.143000000000000016e-01 -6.051252254106944672e-01
-4.142000000000000126e-01 -6.050956372549152196e-01
-4.141000000000000236e-01 -6.050659805143911996e-01
-4.139999999999999791e-01 -6.050362551516852427e-01
-4.138999999999999901e-01 -6.050064611294749817e-01
-4.138000000000000012e-01 -6.049765984105536232e-01
-4.137000000000000122e-01 -6.049466669578282829e-01
-4.135999999999999677e-01 -6.049166667343213177e-01
-4.134999999999999787e-01 -6.048865977031686603e-01
-4.133999999999999897e-01 -6.048564598276207072e-01
-4.133000000000000007e-01 -6.048262530710418750e-01
-4.132000000000000117e-01 -6.047959773969098229e-01
-4.131000000000000227e-01 -6.047656327688162303e-01
-4.129999999999999782e-01 -6.047352191504657970e-01
-4.128999999999999893e-01 -6.047047365056766877e-01
-4.128000000000000003e-01 -6.046741847983796436e-01
-4.127000000000000113e-01 -6.046435639926186489e-01
-4.125999999999999668e-01 -6.046128740525498202e-01
-4.124999999999999778e-01 -6.045821149424421836e-01
-4.123999999999999888e-01 -6.045512866266763430e-01
-4.122999999999999998e-01 -6.045203890697454785e-01
-4.122000000000000108e-01 -6.044894222362545699e-01
-4.121000000000000218e-01 -6.044583860909198414e-01
-4.119999999999999774e-01 -6.044272805985693164e-01
-4.118999999999999884e-01 -6.043961057241424850e-01
-4.117999999999999994e-01 -6.043648614326897484e-01
-4.117000000000000104e-01 -6.043335476893720859e-01
-4.115999999999999659e-01 -6.043021644594617214e-01
-4.114999999999999769e-01 -6.042707117083412349e-01
-4.113999999999999879e-01 -6.042391894015037845e-01
-4.112999999999999989e-01 -6.042075975045522185e-01
-4.112000000000000099e-01 -6.041759359831999632e-01
-4.111000000000000210e-01 -6.041442048032700241e-01
-4.109999999999999765e-01 -6.041124039306946525e-01
-4.108999999999999875e-01 -6.040805333315165671e-01
-4.107999999999999985e-01 -6.040485929718867331e-01
-4.107000000000000095e-01 -6.040165828180656948e-01
-4.105999999999999650e-01 -6.039845028364227986e-01
-4.104999999999999760e-01 -6.039523529934365254e-01
-4.103999999999999870e-01 -6.039201332556932700e-01
-4.102999999999999980e-01 -6.038878435898881181e-01
-4.102000000000000091e-01 -6.038554839628242910e-01
-4.101000000000000201e-01 -6.038230543414133678e-01
-4.099999999999999756e-01 -6.037905546926742861e-01
-4.098999999999999866e-01 -6.037579849837337864e-01
-4.097999999999999976e-01 -6.037253451818264116e-01
-4.097000000000000086e-01 -6.036926352542932861e-01
-4.095999999999999641e-01 -6.036598551685835590e-01
-4.094999999999999751e-01 -6.036270048922528497e-01
-4.093999999999999861e-01 -6.035940843929633592e-01
-4.092999999999999972e-01 -6.035610936384842029e-01
-4.092000000000000082e-01 -6.035280325966910775e-01
-4.091000000000000192e-01 -6.034949012355652620e-01
-4.090000000000000302e-01 -6.034616995231948389e-01
-4.088999999999999857e-01 -6.034284274277734728e-01
-4.087999999999999967e-01 -6.033950849176005216e-01
-4.087000000000000077e-01 -6.033616719610808143e-01
-4.085999999999999632e-01 -6.033281885267245404e-01
-4.084999999999999742e-01 -6.032946345831475821e-01
-4.083999999999999853e-01 -6.032610100990701829e-01
-4.082999999999999963e-01 -6.032273150433177245e-01
-4.082000000000000073e-01 -6.031935493848201713e-01
-4.081000000000000183e-01 -6.031597130926119599e-01
-4.080000000000000293e-01 -6.031258061358322209e-01
-4.078999999999999848e-01 -6.030918284837240018e-01
-4.077999999999999958e-01 -6.030577801056340448e-01
-4.077000000000000068e-01 -6.030236609710132312e-01
-4.075999999999999623e-01 -6.029894710494160259e-01
-4.074999999999999734e-01 -6.029552103105004779e-01
-4.073999999999999844e-01 -6.029208787240276646e-01
-4.072999999999999954e-01 -6.028864762598618032e-01
-4.072000000000000064e-01 -6.028520028879704729e-01
-4.071000000000000174e-01 -6.028174585784235040e-01
-4.070000000000000284e-01 -6.027828433013936449e-01
-4.068999999999999839e-01 -6.027481570271560063e-01
-4.067999999999999949e-01 -6.027133997260882836e-01
-4.067000000000000060e-01 -6.026785713686695356e-01
-4.065999999999999615e-01 -6.026436719254817387e-01
-4.064999999999999725e-01 -6.026087013672076775e-01
-4.063999999999999835e-01 -6.025736596646326104e-01
-4.062999999999999945e-01 -6.025385467886426039e-01
-4.062000000000000055e-01 -6.025033627102250877e-01
-4.061000000000000165e-01 -6.024681074004688552e-01
-4.060000000000000275e-01 -6.024327808305633969e-01
-4.058999999999999830e-01 -6.023973829717992334e-01
-4.057999999999999940e-01 -6.023619137955672498e-01
-4.057000000000000051e-01 -6.023263732733586950e-01
-4.056000000000000161e-01 -6.022907613767652935e-01
-4.054999999999999716e-01 -6.022550780774789114e-01
-4.053999999999999826e-01 -6.022193233472911134e-01
-4.052999999999999936e-01 -6.021834971580934948e-01
-4.052000000000000046e-01 -6.021475994818770161e-01
-4.051000000000000156e-01 -6.021116302907323359e-01
-4.050000000000000266e-01 -6.020755895568492555e-01
-4.048999999999999821e-01 -6.020394772525163862e-01
-4.047999999999999932e-01 -6.020032933501221484e-01
-4.047000000000000042e-01 -6.019670378221526619e-01
-4.046000000000000152e-01 -6.019307106411935226e-01
-4.044999999999999707e-01 -6.018943117799286924e-01
-4.043999999999999817e-01 -6.018578412111398324e-01
-4.042999999999999927e-01 -6.018212989077073027e-01
-4.042000000000000037e-01 -6.017846848426092743e-01
-4.041000000000000147e-01 -6.017479989889220615e-01
-4.040000000000000258e-01 -6.017112413198189014e-01
-4.038999999999999813e-01 -6.016744118085710635e-01
-4.037999999999999923e-01 -6.016375104285472952e-01
-4.037000000000000033e-01 -6.016005371532129331e-01
-4.036000000000000143e-01 -6.015634919561307914e-01
-4.034999999999999698e-01 -6.015263748109606068e-01
-4.033999999999999808e-01 -6.014891856914583723e-01
-4.032999999999999918e-01 -6.014519245714766704e-01
-4.032000000000000028e-01 -6.014145914249651170e-01
-4.031000000000000139e-01 -6.013771862259689183e-01
-4.030000000000000249e-01 -6.013397089486294256e-01
-4.028999999999999804e-01 -6.013021595671840247e-01
-4.027999999999999914e-01 -6.012645380559658026e-01
-4.027000000000000024e-01 -6.012268443894034364e-01
-4.026000000000000134e-01 -6.011890785420208605e-01
-4.024999999999999689e-01 -6.011512404884375993e-01
-4.023999999999999799e-01 -6.011133302033683234e-01
-4.022999999999999909e-01 -6.010753476616220725e-01
-4.022000000000000020e-01 -6.010372928381032542e-01
-4.021000000000000130e-01 -6.009991657078106453e-01
-4.020000000000000240e-01 -6.009609662458380575e-01
-4.018999999999999795e-01 -6.009226944273730053e-01
-4.017999999999999905e-01 -6.008843502276970394e-01
-4.017000000000000015e-01 -6.008459336221866343e-01
-4.016000000000000125e-01 -6.008074445863113011e-01
-4.014999999999999680e-01 -6.007688830956345871e-01
-4.013999999999999790e-01 -6.007302491258134092e-01
-4.012999999999999901e-01 -6.006915426525984980e-01
-4.012000000000000011e-01 -6.006527636518337321e-01
-4.011000000000000121e-01 -6.006139120994555824e-01
-4.010000000000000231e-01 -6.005749879714940009e-01
-4.008999999999999786e-01 -6.005359912440718650e-01
-4.007999999999999896e-01 -6.004969218934038677e-01
-4.007000000000000006e-01 -6.004577798957984047e-01
-4.006000000000000116e-01 -6.004185652276551322e-01
-4.004999999999999671e-01 -6.003792778654662987e-01
-4.003999999999999782e-01 -6.003399177858165237e-01
-4.002999999999999892e-01 -6.003004849653816866e-01
-4.002000000000000002e-01 -6.002609793809298155e-01
-4.001000000000000112e-01 -6.002214010093205321e-01
-4.000000000000000222e-01 -6.001817498275044960e-01
-3.998999999999999777e-01 -6.001420258125244045e-01
-3.997999999999999887e-01 -6.001022289415133271e-01
-3.996999999999999997e-01 -6.000623591916955935e-01
-3.996000000000000107e-01 -6.000224165403863497e-01
-3.994999999999999662e-01 -5.999824009649918910e-01
-3.993999999999999773e-01 -5.999423124430082188e-01
-3.992999999999999883e-01 -5.999021509520224837e-01
-3.991999999999999993e-01 -5.998619164697114314e-01
-3.991000000000000103e-01 -5.998216089738422907e-01
-3.990000000000000213e-01 -5.997812284422722184e-01
-3.988999999999999768e-01 -5.997407748529479665e-01
-3.987999999999999878e-01 -5.997002481839064369e-01
-3.986999999999999988e-01 -5.996596484132732385e-01
-3.986000000000000099e-01 -5.996189755192639081e-01
-3.984999999999999654e-01 -5.995782294801834666e-01
-3.983999999999999764e-01 -5.995374102744250866e-01
-3.982999999999999874e-01 -5.994965178804715356e-01
-3.981999999999999984e-01 -5.994555522768943989e-01
-3.981000000000000094e-01 -5.994145134423535248e-01
-3.980000000000000204e-01 -5.993734013555972462e-01
-3.978999999999999759e-01 -5.993322159954624917e-01
-3.977999999999999869e-01 -5.992909573408745638e-01
-3.976999999999999980e-01 -5.992496253708463616e-01
-3.976000000000000090e-01 -5.992082200644787138e-01
-3.974999999999999645e-01 -5.991667414009604897e-01
-3.973999999999999755e-01 -5.991251893595682665e-01
-3.972999999999999865e-01 -5.990835639196654405e-01
-3.971999999999999975e-01 -5.990418650607034490e-01
-3.971000000000000085e-01 -5.990000927622207705e-01
-3.970000000000000195e-01 -5.989582470038425921e-01
-3.968999999999999750e-01 -5.989163277652812534e-01
-3.967999999999999861e-01 -5.988743350263358023e-01
-3.966999999999999971e-01 -5.988322687668921063e-01
-3.966000000000000081e-01 -5.987901289669221860e-01
-3.964999999999999636e-01 -5.987479156064846597e-01
-3.963999999999999746e-01 -5.987056286657240767e-01
-3.962999999999999856e-01 -5.986632681248711396e-01
-3.961999999999999966e-01 -5.986208339642429266e-01
-3.961000000000000076e-01 -5.985783261642412256e-01
-3.960000000000000187e-01 -5.985357447053547553e-01
-3.959000000000000297e-01 -5.984930895681569440e-01
-3.957999999999999852e-01 -5.984503607333064856e-01
-3.956999999999999962e-01 -5.984075581815474498e-01
-3.956000000000000072e-01 -5.983646818937093936e-01
-3.954999999999999627e-01 -5.983217318507062510e-01
-3.953999999999999737e-01 -5.982787080335372210e-01
-3.952999999999999847e-01 -5.982356104232855465e-01
-3.951999999999999957e-01 -5.981924390011196246e-01
-3.951000000000000068e-01 -5.981491937482917853e-01
-3.950000000000000178e-01 -5.981058746461390685e-01
-3.949000000000000288e-01 -5.980624816760820028e-01
-3.947999999999999843e-01 -5.980190148196256050e-01
-3.946999999999999953e-01 -5.979754740583586026e-01
-3.946000000000000063e-01 -5.979318593739533227e-01
-3.944999999999999618e-01 -5.978881707481655816e-01
-3.943999999999999728e-01 -5.978444081628349061e-01
-3.942999999999999838e-01 -5.978005715998837566e-01
-3.941999999999999948e-01 -5.977566610413179715e-01
-3.941000000000000059e-01 -5.977126764692265448e-01
-3.940000000000000169e-01 -5.976686178657810711e-01
-3.939000000000000279e-01 -5.976244852132359675e-01
-3.937999999999999834e-01 -5.975802784939281409e-01
-3.936999999999999944e-01 -5.975359976902773207e-01
-3.936000000000000054e-01 -5.974916427847855038e-01
-3.934999999999999609e-01 -5.974472137600363997e-01
-3.933999999999999719e-01 -5.974027105986965402e-01
-3.932999999999999829e-01 -5.973581332835136148e-01
-3.931999999999999940e-01 -5.973134817973179134e-01
-3.931000000000000050e-01 -5.972687561230208830e-01
-3.930000000000000160e-01 -5.972239562436154614e-01
-3.929000000000000270e-01 -5.971790821421764095e-01
-3.927999999999999825e-01 -5.971341338018595346e-01
-3.926999999999999935e-01 -5.970891112059015793e-01
-3.926000000000000045e-01 -5.970440143376206654e-01
-3.925000000000000155e-01 -5.969988431804157392e-01
-3.923999999999999710e-01 -5.969535977177660158e-01
-3.922999999999999821e-01 -5.969082779332319788e-01
-3.921999999999999931e-01 -5.968628838104544920e-01
-3.921000000000000041e-01 -5.968174153331542442e-01
-3.920000000000000151e-01 -5.967718724851326373e-01
-3.919000000000000261e-01 -5.967262552502711204e-01
-3.917999999999999816e-01 -5.966805636125307455e-01
-3.916999999999999926e-01 -5.966347975559530559e-01
-3.916000000000000036e-01 -5.965889570646586426e-01
-3.915000000000000147e-01 -5.965430421228482549e-01
-3.913999999999999702e-01 -5.964970527148013568e-01
-3.912999999999999812e-01 -5.964509888248774594e-01
-3.911999999999999922e-01 -5.964048504375148996e-01
-3.911000000000000032e-01 -5.963586375372310622e-01
-3.910000000000000142e-01 -5.963123501086223799e-01
-3.909000000000000252e-01 -5.962659881363638892e-01
-3.907999999999999807e-01 -5.962195516052095634e-01
-3.906999999999999917e-01 -5.961730404999918687e-01
-3.906000000000000028e-01 -5.961264548056214307e-01
-3.905000000000000138e-01 -5.960797945070877013e-01
-3.903999999999999693e-01 -5.960330595894577366e-01
-3.902999999999999803e-01 -5.959862500378766414e-01
-3.901999999999999913e-01 -5.959393658375680136e-01
-3.901000000000000023e-01 -5.958924069738326112e-01
-3.900000000000000133e-01 -5.958453734320494632e-01
-3.899000000000000243e-01 -5.957982651976743149e-01
-3.897999999999999798e-01 -5.957510822562408492e-01
-3.896999999999999909e-01 -5.957038245933603537e-01
-3.896000000000000019e-01 -5.956564921947203883e-01
-3.895000000000000129e-01 -5.956090850460863395e-01
-3.893999999999999684e-01 -5.955616031333001992e-01
-3.892999999999999794e-01 -5.955140464422803426e-01
-3.891999999999999904e-01 -5.954664149590227495e-01
-3.891000000000000014e-01 -5.954187086695990061e-01
-3.890000000000000124e-01 -5.953709275601575257e-01
-3.889000000000000234e-01 -5.953230716169232162e-01
-3.887999999999999790e-01 -5.952751408261964805e-01
-3.886999999999999900e-01 -5.952271351743544381e-01
-3.886000000000000010e-01 -5.951790546478499255e-01
-3.885000000000000120e-01 -5.951308992332112746e-01
-3.883999999999999675e-01 -5.950826689170428674e-01
-3.882999999999999785e-01 -5.950343636860243590e-01
-3.881999999999999895e-01 -5.949859835269110109e-01
-3.881000000000000005e-01 -5.949375284265333574e-01
-3.880000000000000115e-01 -5.948889983717973173e-01
-3.879000000000000226e-01 -5.948403933496830831e-01
-3.877999999999999781e-01 -5.947917133472466755e-01
-3.876999999999999891e-01 -5.947429583516187224e-01
-3.876000000000000001e-01 -5.946941283500042363e-01
-3.875000000000000111e-01 -5.946452233296829482e-01
-3.873999999999999666e-01 -5.945962432780091955e-01
-3.872999999999999776e-01 -5.945471881824114790e-01
-3.871999999999999886e-01 -5.944980580303925732e-01
-3.870999999999999996e-01 -5.944488528095294155e-01
-3.870000000000000107e-01 -5.943995725074727732e-01
-3.869000000000000217e-01 -5.943502171119475763e-01
-3.867999999999999772e-01 -5.943007866107520298e-01
-3.866999999999999882e-01 -5.942512809917580574e-01
-3.865999999999999992e-01 -5.942017002429116346e-01
-3.865000000000000102e-01 -5.941520443522314565e-01
-3.863999999999999657e-01 -5.941023133078097151e-01
-3.862999999999999767e-01 -5.940525070978115441e-01
-3.861999999999999877e-01 -5.940026257104757956e-01
-3.860999999999999988e-01 -5.939526691341132647e-01
-3.860000000000000098e-01 -5.939026373571083539e-01
-3.859000000000000208e-01 -5.938525303679175193e-01
-3.857999999999999763e-01 -5.938023481550701588e-01
-3.856999999999999873e-01 -5.937520907071680565e-01
-3.855999999999999983e-01 -5.937017580128853833e-01
-3.855000000000000093e-01 -5.936513500609681415e-01
-3.853999999999999648e-01 -5.936008668402346089e-01
-3.852999999999999758e-01 -5.935503083395754498e-01
-3.851999999999999869e-01 -5.934996745479524938e-01
-3.850999999999999979e-01 -5.934489654543997350e-01
-3.850000000000000089e-01 -5.933981810480227770e-01
-3.849000000000000199e-01 -5.933473213179986105e-01
-3.847999999999999754e-01 -5.932963862535757249e-01
-3.846999999999999864e-01 -5.932453758440737746e-01
-3.845999999999999974e-01 -5.931942900788835793e-01
-3.845000000000000084e-01 -5.931431289474671242e-01
-3.843999999999999639e-01 -5.930918924393572267e-01
-3.842999999999999750e-01 -5.930405805441576472e-01
-3.841999999999999860e-01 -5.929891932515427566e-01
-3.840999999999999970e-01 -5.929377305512577578e-01
-3.840000000000000080e-01 -5.928861924331175759e-01
-3.839000000000000190e-01 -5.928345788870084121e-01
-3.837999999999999745e-01 -5.927828899028863008e-01
-3.836999999999999855e-01 -5.927311254707773314e-01
-3.835999999999999965e-01 -5.926792855807778704e-01
-3.835000000000000075e-01 -5.926273702230541174e-01
-3.833999999999999631e-01 -5.925753793878421050e-01
-3.832999999999999741e-01 -5.925233130654472546e-01
-3.831999999999999851e-01 -5.924711712462448210e-01
-3.830999999999999961e-01 -5.924189539206798916e-01
-3.830000000000000071e-01 -5.923666610792660547e-01
-3.829000000000000181e-01 -5.923142927125867319e-01
-3.827999999999999736e-01 -5.922618488112944002e-01
-3.826999999999999846e-01 -5.922093293661108149e-01
-3.825999999999999956e-01 -5.921567343678257878e-01
-3.825000000000000067e-01 -5.921040638072988527e-01
-3.823999999999999622e-01 -5.920513176754577112e-01
-3.822999999999999732e-01 -5.919984959632988986e-01
-3.821999999999999842e-01 -5.919455986618872290e-01
-3.820999999999999952e-01 -5.918926257623560172e-01
-3.820000000000000062e-01 -5.918395772559067458e-01
-3.819000000000000172e-01 -5.917864531338091760e-01
-3.818000000000000282e-01 -5.917332533874007927e-01
-3.816999999999999837e-01 -5.916799780080872484e-01
-3.815999999999999948e-01 -5.916266269873421413e-01
-3.815000000000000058e-01 -5.915732003167063491e-01
-3.813999999999999613e-01 -5.915196979877888062e-01
-3.812999999999999723e-01 -5.914661199922653934e-01
-3.811999999999999833e-01 -5.914124663218801592e-01
-3.810999999999999943e-01 -5.913587369684435435e-01
-3.810000000000000053e-01 -5.913049319238339319e-01
-3.809000000000000163e-01 -5.912510511799959900e-01
-3.808000000000000274e-01 -5.911970947289421074e-01
-3.806999999999999829e-01 -5.911430625627506208e-01
-3.805999999999999939e-01 -5.910889546735679234e-01
-3.805000000000000049e-01 -5.910347710536055788e-01
-3.803999999999999604e-01 -5.909805116951425408e-01
-3.802999999999999714e-01 -5.909261765905242658e-01
-3.801999999999999824e-01 -5.908717657321617134e-01
-3.800999999999999934e-01 -5.908172791125327894e-01
-3.800000000000000044e-01 -5.907627167241812360e-01
-3.799000000000000155e-01 -5.907080785597169648e-01
-3.798000000000000265e-01 -5.906533646118153902e-01
-3.796999999999999820e-01 -5.905985748732179852e-01
-3.795999999999999930e-01 -5.905437093367320589e-01
-3.795000000000000040e-01 -5.904887679952298685e-01
-3.794000000000000150e-01 -5.904337508416499514e-01
-3.792999999999999705e-01 -5.903786578689954601e-01
-3.791999999999999815e-01 -5.903234890703354942e-01
-3.790999999999999925e-01 -5.902682444388036576e-01
-3.790000000000000036e-01 -5.902129239675989458e-01
-3.789000000000000146e-01 -5.901575276499853029e-01
-3.788000000000000256e-01 -5.901020554792917316e-01
-3.786999999999999811e-01 -5.900465074489110728e-01
-3.785999999999999921e-01 -5.899908835523016704e-01
-3.785000000000000031e-01 -5.899351837829867051e-01
-3.784000000000000141e-01 -5.898794081345525298e-01
-3.782999999999999696e-01 -5.898235566006505559e-01
-3.781999999999999806e-01 -5.897676291749968103e-01
-3.780999999999999917e-01 -5.897116258513706022e-01
-3.780000000000000027e-01 -5.896555466236158560e-01
-3.779000000000000137e-01 -5.895993914856403340e-01
-3.778000000000000247e-01 -5.895431604314151919e-01
-3.776999999999999802e-01 -5.894868534549758676e-01
-3.775999999999999912e-01 -5.894304705504209707e-01
-3.775000000000000022e-01 -5.893740117119128374e-01
-3.774000000000000132e-01 -5.893174769336773089e-01
-3.772999999999999687e-01 -5.892608662100030648e-01
-3.771999999999999797e-01 -5.892041795352427336e-01
-3.770999999999999908e-01 -5.891474169038112274e-01
-3.770000000000000018e-01 -5.890905783101870741e-01
-3.769000000000000128e-01 -5.890336637489113070e-01
-3.768000000000000238e-01 -5.889766732145880201e-01
-3.766999999999999793e-01 -5.889196067018840353e-01
-3.765999999999999903e-01 -5.888624642055286795e-01
-3.765000000000000013e-01 -5.888052457203136747e-01
-3.764000000000000123e-01 -5.887479512410933591e-01
-3.762999999999999678e-01 -5.886905807627840215e-01
-3.761999999999999789e-01 -5.886331342803646782e-01
-3.760999999999999899e-01 -5.885756117888760741e-01
-3.760000000000000009e-01 -5.885180132834211264e-01
-3.759000000000000119e-01 -5.884603387591644807e-01
-3.758000000000000229e-01 -5.884025882113328443e-01
-3.756999999999999784e-01 -5.883447616352144305e-01
-3.755999999999999894e-01 -5.882868590261590702e-01
-3.755000000000000004e-01 -5.882288803795783227e-01
-3.754000000000000115e-01 -5.881708256909450316e-01
-3.752999999999999670e-01 -5.881126949557933248e-01
-3.751999999999999780e-01 -5.880544881697183923e-01
-3.750999999999999890e-01 -5.879962053283770418e-01
-3.750000000000000000e-01 -5.879378464274866989e-01
-3.749000000000000110e-01 -5.878794114628259626e-01
-3.748000000000000220e-01 -5.878209004302339391e-01
-3.747000000000000330e-01 -5.877623133256105747e-01
-3.745999999999999885e-01 -5.877036501449169892e-01
-3.744999999999999996e-01 -5.876449108841740321e-01
-3.743999999999999551e-01 -5.875860955394635043e-01
-3.742999999999999661e-01 -5.875272041069277140e-01
-3.741999999999999771e-01 -5.874682365827685881e-01
-3.740999999999999881e-01 -5.874091929632487830e-01
-3.739999999999999991e-01 -5.873500732446910177e-01
-3.739000000000000101e-01 -5.872908774234772977e-01
-3.738000000000000211e-01 -5.872316054960505793e-01
-3.737000000000000322e-01 -5.871722574589125498e-01
-3.735999999999999877e-01 -5.871128333086254036e-01
-3.734999999999999987e-01 -5.870533330418103990e-01
-3.733999999999999542e-01 -5.869937566551486352e-01
-3.732999999999999652e-01 -5.869341041453804975e-01
-3.731999999999999762e-01 -5.868743755093053238e-01
-3.730999999999999872e-01 -5.868145707437825154e-01
-3.729999999999999982e-01 -5.867546898457297599e-01
-3.729000000000000092e-01 -5.866947328121241423e-01
-3.728000000000000203e-01 -5.866346996400017000e-01
-3.727000000000000313e-01 -5.865745903264570904e-01
-3.725999999999999868e-01 -5.865144048686440348e-01
-3.724999999999999978e-01 -5.864541432637747631e-01
-3.723999999999999533e-01 -5.863938055091200141e-01
-3.722999999999999643e-01 -5.863333916020090353e-01
-3.721999999999999753e-01 -5.862729015398295829e-01
-3.720999999999999863e-01 -5.862123353200275888e-01
-3.719999999999999973e-01 -5.861516929401069387e-01
-3.719000000000000083e-01 -5.860909743976301378e-01
-3.718000000000000194e-01 -5.860301796902173121e-01
-3.717000000000000304e-01 -5.859693088155463192e-01
-3.715999999999999859e-01 -5.859083617713537473e-01
-3.714999999999999969e-01 -5.858473385554328061e-01
-3.713999999999999524e-01 -5.857862391656351031e-01
-3.712999999999999634e-01 -5.857250635998695332e-01
-3.711999999999999744e-01 -5.856638118561025008e-01
-3.710999999999999854e-01 -5.856024839323578091e-01
-3.709999999999999964e-01 -5.855410798267161043e-01
-3.709000000000000075e-01 -5.854795995373160977e-01
-3.708000000000000185e-01 -5.854180430623530107e-01
-3.707000000000000295e-01 -5.853564104000791302e-01
-3.705999999999999850e-01 -5.852947015488033644e-01
-3.704999999999999960e-01 -5.852329165068924643e-01
-3.704000000000000070e-01 -5.851710552727688031e-01
-3.702999999999999625e-01 -5.851091178449120411e-01
-3.701999999999999735e-01 -5.850471042218582385e-01
-3.700999999999999845e-01 -5.849850144021998544e-01
-3.699999999999999956e-01 -5.849228483845858584e-01
-3.699000000000000066e-01 -5.848606061677212864e-01
-3.698000000000000176e-01 -5.847982877503677956e-01
-3.697000000000000286e-01 -5.847358931313426655e-01
-3.695999999999999841e-01 -5.846734223095196858e-01
-3.694999999999999951e-01 -5.846108752838282685e-01
-3.694000000000000061e-01 -5.845482520532540027e-01
-3.692999999999999616e-01 -5.844855526168373228e-01
-3.691999999999999726e-01 -5.844227769736756173e-01
-3.690999999999999837e-01 -5.843599251229213420e-01
-3.689999999999999947e-01 -5.842969970637820198e-01
-3.689000000000000057e-01 -5.842339927955212397e-01
-3.688000000000000167e-01 -5.841709123174573248e-01
-3.687000000000000277e-01 -5.841077556289644424e-01
-3.685999999999999832e-01 -5.840445227294714936e-01
-3.684999999999999942e-01 -5.839812136184626690e-01
-3.684000000000000052e-01 -5.839178282954767818e-01
-3.682999999999999607e-01 -5.838543667601083786e-01
-3.681999999999999718e-01 -5.837908290120057409e-01
-3.680999999999999828e-01 -5.837272150508725499e-01
-3.679999999999999938e-01 -5.836635248764668882e-01
-3.679000000000000048e-01 -5.835997584886015721e-01
-3.678000000000000158e-01 -5.835359158871434859e-01
-3.677000000000000268e-01 -5.834719970720144699e-01
-3.675999999999999823e-01 -5.834080020431900993e-01
-3.674999999999999933e-01 -5.833439308007005719e-01
-3.674000000000000044e-01 -5.832797833446299318e-01
-3.672999999999999599e-01 -5.832155596751166238e-01
-3.671999999999999709e-01 -5.831512597923524943e-01
-3.670999999999999819e-01 -5.830868836965837909e-01
-3.669999999999999929e-01 -5.830224313881102738e-01
-3.669000000000000039e-01 -5.829579028672852159e-01
-3.668000000000000149e-01 -5.828932981345160691e-01
-3.667000000000000259e-01 -5.828286171902632429e-01
-3.665999999999999814e-01 -5.827638600350408815e-01
-3.664999999999999925e-01 -5.826990266694166420e-01
-3.664000000000000035e-01 -5.826341170940109171e-01
-3.662999999999999590e-01 -5.825691313094979451e-01
-3.661999999999999700e-01 -5.825040693166044781e-01
-3.660999999999999810e-01 -5.824389311161110028e-01
-3.659999999999999920e-01 -5.823737167088500755e-01
-3.659000000000000030e-01 -5.823084260957079872e-01
-3.658000000000000140e-01 -5.822430592776232094e-01
-3.657000000000000250e-01 -5.821776162555871714e-01
-3.655999999999999805e-01 -5.821120970306437048e-01
-3.654999999999999916e-01 -5.820465016038895989e-01
-3.654000000000000026e-01 -5.819808299764733794e-01
-3.652999999999999581e-01 -5.819150821495967518e-01
-3.651999999999999691e-01 -5.818492581245133799e-01
-3.650999999999999801e-01 -5.817833579025288859e-01
-3.649999999999999911e-01 -5.817173814850010727e-01
-3.649000000000000021e-01 -5.816513288733403675e-01
-3.648000000000000131e-01 -5.815852000690083790e-01
-3.647000000000000242e-01 -5.815189950735191182e-01
-3.645999999999999797e-01 -5.814527138884378887e-01
-3.644999999999999907e-01 -5.813863565153823965e-01
-3.644000000000000017e-01 -5.813199229560216397e-01
-3.642999999999999572e-01 -5.812534132120756869e-01
-3.641999999999999682e-01 -5.811868272853171202e-01
-3.640999999999999792e-01 -5.811201651775688148e-01
-3.639999999999999902e-01 -5.810534268907058264e-01
-3.639000000000000012e-01 -5.809866124266540588e-01
-3.638000000000000123e-01 -5.809197217873904862e-01
-3.637000000000000233e-01 -5.808527549749433749e-01
-3.636000000000000343e-01 -5.807857119913919508e-01
-3.634999999999999898e-01 -5.807185928388660656e-01
-3.634000000000000008e-01 -5.806513975195467525e-01
-3.632999999999999563e-01 -5.805841260356656708e-01
-3.631999999999999673e-01 -5.805167783895053280e-01
-3.630999999999999783e-01 -5.804493545833985246e-01
-3.629999999999999893e-01 -5.803818546197284656e-01
-3.629000000000000004e-01 -5.803142785009294258e-01
-3.628000000000000114e-01 -5.802466262294856403e-01
-3.627000000000000224e-01 -5.801788978079311931e-01
-3.626000000000000334e-01 -5.801110932388515717e-01
-3.624999999999999889e-01 -5.800432125248810022e-01
-3.623999999999999999e-01 -5.799752556687046701e-01
-3.622999999999999554e-01 -5.799072226730572766e-01
-3.621999999999999664e-01 -5.798391135407239272e-01
-3.620999999999999774e-01 -5.797709282745389103e-01
-3.619999999999999885e-01 -5.797026668773865854e-01
-3.618999999999999995e-01 -5.796343293522010498e-01
-3.618000000000000105e-01 -5.795659157019655838e-01
-3.617000000000000215e-01 -5.794974259297135388e-01
-3.616000000000000325e-01 -5.794288600385273380e-01
-3.614999999999999880e-01 -5.793602180315385874e-01
-3.613999999999999990e-01 -5.792914999119287423e-01
-3.612999999999999545e-01 -5.792227056829277743e-01
-3.611999999999999655e-01 -5.791538353478152823e-01
-3.610999999999999766e-01 -5.790848889099198260e-01
-3.609999999999999876e-01 -5.790158663726185928e-01
-3.608999999999999986e-01 -5.789467677393381750e-01
-3.608000000000000096e-01 -5.788775930135532377e-01
-3.607000000000000206e-01 -5.788083421987880728e-01
-3.606000000000000316e-01 -5.787390152986148228e-01
-3.604999999999999871e-01 -5.786696123166550354e-01
-3.603999999999999981e-01 -5.786001332565781086e-01
-3.602999999999999536e-01 -5.785305781221021793e-01
-3.601999999999999647e-01 -5.784609469169934570e-01
-3.600999999999999757e-01 -5.783912396450668902e-01
-3.599999999999999867e-01 -5.783214563101852779e-01
-3.598999999999999977e-01 -5.782515969162596026e-01
-3.598000000000000087e-01 -5.781816614672491417e-01
-3.597000000000000197e-01 -5.781116499671608011e-01
-3.596000000000000307e-01 -5.780415624200494484e-01
-3.594999999999999862e-01 -5.779713988300183569e-01
-3.593999999999999972e-01 -5.779011592012177623e-01
-3.592999999999999527e-01 -5.778308435378459729e-01
-3.591999999999999638e-01 -5.777604518441490367e-01
-3.590999999999999748e-01 -5.776899841244202971e-01
-3.589999999999999858e-01 -5.776194403830007262e-01
-3.588999999999999968e-01 -5.775488206242784806e-01
-3.588000000000000078e-01 -5.774781248526892341e-01
-3.587000000000000188e-01 -5.774073530727160675e-01
-3.586000000000000298e-01 -5.773365052888884685e-01
-3.584999999999999853e-01 -5.772655815057837758e-01
-3.583999999999999964e-01 -5.771945817280264013e-01
-3.582999999999999519e-01 -5.771235059602872752e-01
-3.581999999999999629e-01 -5.770523542072841794e-01
-3.580999999999999739e-01 -5.769811264737821910e-01
-3.579999999999999849e-01 -5.769098227645926835e-01
-3.578999999999999959e-01 -5.768384430845737709e-01
-3.578000000000000069e-01 -5.767669874386305295e-01
-3.577000000000000179e-01 -5.766954558317137769e-01
-3.576000000000000290e-01 -5.766238482688215150e-01
-3.574999999999999845e-01 -5.765521647549977091e-01
-3.573999999999999955e-01 -5.764804052953329538e-01
-3.573000000000000065e-01 -5.764085698949635850e-01
-3.571999999999999620e-01 -5.763366585590727897e-01
-3.570999999999999730e-01 -5.762646712928889414e-01
-3.569999999999999840e-01 -5.761926081016872647e-01
-3.568999999999999950e-01 -5.761204689907886145e-01
-3.568000000000000060e-01 -5.760482539655594758e-01
-3.567000000000000171e-01 -5.759759630314125189e-01
-3.566000000000000281e-01 -5.759035961938060444e-01
-3.564999999999999836e-01 -5.758311534582434277e-01
-3.563999999999999946e-01 -5.757586348302745627e-01
-3.563000000000000056e-01 -5.756860403154946404e-01
-3.561999999999999611e-01 -5.756133699195437048e-01
-3.560999999999999721e-01 -5.755406236481078741e-01
-3.559999999999999831e-01 -5.754678015069178976e-01
-3.558999999999999941e-01 -5.753949035017503766e-01
-3.558000000000000052e-01 -5.753219296384267656e-01
-3.557000000000000162e-01 -5.752488799228138161e-01
-3.556000000000000272e-01 -5.751757543608231327e-01
-3.554999999999999827e-01 -5.751025529584110618e-01
-3.553999999999999937e-01 -5.750292757215795802e-01
-3.553000000000000047e-01 -5.749559226563745185e-01
-3.551999999999999602e-01 -5.748824937688871151e-01
-3.550999999999999712e-01 -5.748089890652533507e-01
-3.549999999999999822e-01 -5.747354085516532818e-01
-3.548999999999999932e-01 -5.746617522343118178e-01
-3.548000000000000043e-01 -5.745880201194983883e-01
-3.547000000000000153e-01 -5.745142122135267204e-01
-3.546000000000000263e-01 -5.744403285227552836e-01
-3.544999999999999818e-01 -5.743663690535856237e-01
-3.543999999999999928e-01 -5.742923338124650279e-01
-3.543000000000000038e-01 -5.742182228058840820e-01
-3.541999999999999593e-01 -5.741440360403772258e-01
-3.540999999999999703e-01 -5.740697735225236409e-01
-3.539999999999999813e-01 -5.739954352589456965e-01
-3.538999999999999924e-01 -5.739210212563101710e-01
-3.538000000000000034e-01 -5.738465315213270301e-01
-3.537000000000000144e-01 -5.737719660607505379e-01
-3.536000000000000254e-01 -5.736973248813784787e-01
-3.534999999999999809e-01 -5.736226079900522690e-01
-3.533999999999999919e-01 -5.735478153936562906e-01
-3.533000000000000029e-01 -5.734729470991190015e-01
-3.531999999999999584e-01 -5.733980031134122690e-01
-3.530999999999999694e-01 -5.733229834435509265e-01
-3.529999999999999805e-01 -5.732478880965933277e-01
-3.528999999999999915e-01 -5.731727170796404591e-01
-3.528000000000000025e-01 -5.730974703998374942e-01
-3.527000000000000135e-01 -5.730221480643714616e-01
-3.526000000000000245e-01 -5.729467500804731328e-01
-3.524999999999999800e-01 -5.728712764554159120e-01
-3.523999999999999910e-01 -5.727957271965162800e-01
-3.523000000000000020e-01 -5.727201023111333500e-01
-3.521999999999999575e-01 -5.726444018066692010e-01
-3.520999999999999686e-01 -5.725686256905677674e-01
-3.519999999999999796e-01 -5.724927739703166152e-01
-3.518999999999999906e-01 -5.724168466534453881e-01
-3.518000000000000016e-01 -5.723408437475259181e-01
-3.517000000000000126e-01 -5.722647652601728918e-01
-3.516000000000000236e-01 -5.721886111990427404e-01
-3.514999999999999791e-01 -5.721123815718349714e-01
-3.513999999999999901e-01 -5.720360763862907261e-01
-3.513000000000000012e-01 -5.719596956501932228e-01
-3.511999999999999567e-01 -5.718832393713680906e-01
-3.510999999999999677e-01 -5.718067075576829250e-01
-3.509999999999999787e-01 -5.717301002170469548e-01
-3.508999999999999897e-01 -5.716534173574114863e-01
-3.508000000000000007e-01 -5.715766589867696812e-01
-3.507000000000000117e-01 -5.714998251131563345e-01
-3.506000000000000227e-01 -5.714229157446478746e-01
-3.505000000000000338e-01 -5.713459308893624744e-01
-3.503999999999999893e-01 -5.712688705554599400e-01
-3.503000000000000003e-01 -5.711917347511413778e-01
-3.501999999999999558e-01 -5.711145234846493057e-01
-3.500999999999999668e-01 -5.710372367642677638e-01
-3.499999999999999778e-01 -5.709598745983220924e-01
-3.498999999999999888e-01 -5.708824369951785993e-01
-3.497999999999999998e-01 -5.708049239632450034e-01
-3.497000000000000108e-01 -5.707273355109703239e-01
-3.496000000000000218e-01 -5.706496716468442143e-01
-3.495000000000000329e-01 -5.705719323793971842e-01
-3.493999999999999884e-01 -5.704941177172010436e-01
-3.492999999999999994e-01 -5.704162276688687916e-01
-3.491999999999999549e-01 -5.703382622430532845e-01
-3.490999999999999659e-01 -5.702602214484490117e-01
-3.489999999999999769e-01 -5.701821052937903200e-01
-3.488999999999999879e-01 -5.701039137878527452e-01
-3.487999999999999989e-01 -5.700256469394522352e-01
-3.487000000000000099e-01 -5.699473047574452611e-01
-3.486000000000000210e-01 -5.698688872507283731e-01
-3.485000000000000320e-01 -5.697903944282388666e-01
-3.483999999999999875e-01 -5.697118262989541160e-01
-3.482999999999999985e-01 -5.696331828718917967e-01
-3.481999999999999540e-01 -5.695544641561097743e-01
-3.480999999999999650e-01 -5.694756701607057714e-01
-3.479999999999999760e-01 -5.693968008948184778e-01
-3.478999999999999870e-01 -5.693178563676249970e-01
-3.477999999999999980e-01 -5.692388365883437329e-01
-3.477000000000000091e-01 -5.691597415662322801e-01
-3.476000000000000201e-01 -5.690805713105882013e-01
-3.475000000000000311e-01 -5.690013258307488053e-01
-3.473999999999999866e-01 -5.689220051360911468e-01
-3.472999999999999976e-01 -5.688426092360316932e-01
-3.471999999999999531e-01 -5.687631381400266584e-01
-3.470999999999999641e-01 -5.686835918575716686e-01
-3.469999999999999751e-01 -5.686039703982017635e-01
-3.468999999999999861e-01 -5.685242737714917283e-01
-3.467999999999999972e-01 -5.684445019870546512e-01
-3.467000000000000082e-01 -5.683646550545440324e-01
-3.466000000000000192e-01 -5.682847329836518968e-01
-3.465000000000000302e-01 -5.682047357841097934e-01
-3.463999999999999857e-01 -5.681246634656879069e-01
-3.462999999999999967e-01 -5.680445160381958347e-01
-3.461999999999999522e-01 -5.679642935114816993e-01
-3.460999999999999632e-01 -5.678839958954329248e-01
-3.459999999999999742e-01 -5.678036231999756822e-01
-3.458999999999999853e-01 -5.677231754350748894e-01
-3.457999999999999963e-01 -5.676426526107340997e-01
-3.457000000000000073e-01 -5.675620547369952806e-01
-3.456000000000000183e-01 -5.674813818239394791e-01
-3.455000000000000293e-01 -5.674006338816860451e-01
-3.453999999999999848e-01 -5.673198109203929640e-01
-3.452999999999999958e-01 -5.672389129502563021e-01
-3.451999999999999513e-01 -5.671579399815108724e-01
-3.450999999999999623e-01 -5.670768920244294575e-01
-3.449999999999999734e-01 -5.669957690893232538e-01
-3.448999999999999844e-01 -5.669145711865416493e-01
-3.447999999999999954e-01 -5.668332983264721125e-01
-3.447000000000000064e-01 -5.667519505195401930e-01
-3.446000000000000174e-01 -5.666705277762094095e-01
-3.445000000000000284e-01 -5.665890301069811397e-01
-3.443999999999999839e-01 -5.665074575223949527e-01
-3.442999999999999949e-01 -5.664258100330280543e-01
-3.442000000000000060e-01 -5.663440876494952869e-01
-3.440999999999999615e-01 -5.662622903824494625e-01
-3.439999999999999725e-01 -5.661804182425809184e-01
-3.438999999999999835e-01 -5.660984712406179620e-01
-3.437999999999999945e-01 -5.660164493873254266e-01
-3.437000000000000055e-01 -5.659343526935066704e-01
-3.436000000000000165e-01 -5.658521811700023552e-01
-3.435000000000000275e-01 -5.657699348276897799e-01
-3.433999999999999830e-01 -5.656876136774844355e-01
-3.432999999999999940e-01 -5.656052177303384498e-01
-3.432000000000000051e-01 -5.655227469972414767e-01
-3.430999999999999606e-01 -5.654402014892202510e-01
-3.429999999999999716e-01 -5.653575812173384785e-01
-3.428999999999999826e-01 -5.652748861926970569e-01
-3.427999999999999936e-01 -5.651921164264338548e-01
-3.427000000000000046e-01 -5.651092719297232669e-01
-3.426000000000000156e-01 -5.650263527137772135e-01
-3.425000000000000266e-01 -5.649433587898438081e-01
-3.423999999999999821e-01 -5.648602901692080236e-01
-3.422999999999999932e-01 -5.647771468631922476e-01
-3.422000000000000042e-01 -5.646939288831541726e-01
-3.420999999999999597e-01 -5.646106362404892387e-01
-3.419999999999999707e-01 -5.645272689466289684e-01
-3.418999999999999817e-01 -5.644438270130410773e-01
-3.417999999999999927e-01 -5.643603104512303625e-01
-3.417000000000000037e-01 -5.642767192727371484e-01
-3.416000000000000147e-01 -5.641930534891388405e-01
-3.415000000000000258e-01 -5.641093131120484827e-01
-3.413999999999999813e-01 -5.640254981531154232e-01
-3.412999999999999923e-01 -5.639416086240256476e-01
-3.412000000000000033e-01 -5.638576445365005574e-01
-3.410999999999999588e-01 -5.637736059022978585e-01
-3.409999999999999698e-01 -5.636894927332113392e-01
-3.408999999999999808e-01 -5.636053050410705367e-01
-3.407999999999999918e-01 -5.635210428377408487e-01
-3.407000000000000028e-01 -5.634367061351231998e-01
-3.406000000000000139e-01 -5.633522949451551520e-01
-3.405000000000000249e-01 -5.632678092798089065e-01
-3.403999999999999804e-01 -5.631832491510928573e-01
-3.402999999999999914e-01 -5.630986145710509261e-01
-3.402000000000000024e-01 -5.630139055517623392e-01
-3.400999999999999579e-01 -5.629291221053421834e-01
-3.399999999999999689e-01 -5.628442642439405175e-01
-3.398999999999999799e-01 -5.627593319797432603e-01
-3.397999999999999909e-01 -5.626743253249711918e-01
-3.397000000000000020e-01 -5.625892442918803971e-01
-3.396000000000000130e-01 -5.625040888927623772e-01
-3.395000000000000240e-01 -5.624188591399438275e-01
-3.393999999999999795e-01 -5.623335550457860821e-01
-3.392999999999999905e-01 -5.622481766226863353e-01
-3.392000000000000015e-01 -5.621627238830756434e-01
-3.390999999999999570e-01 -5.620771968394207008e-01
-3.389999999999999680e-01 -5.619915955042235067e-01
-3.388999999999999790e-01 -5.619059198900199226e-01
-3.387999999999999901e-01 -5.618201700093811146e-01
-3.387000000000000011e-01 -5.617343458749126661e-01
-3.386000000000000121e-01 -5.616484474992552434e-01
-3.385000000000000231e-01 -5.615624748950838185e-01
-3.383999999999999786e-01 -5.614764280751081138e-01
-3.382999999999999896e-01 -5.613903070520722682e-01
-3.382000000000000006e-01 -5.613041118387546158e-01
-3.380999999999999561e-01 -5.612178424479682404e-01
-3.379999999999999671e-01 -5.611314988925604208e-01
-3.378999999999999782e-01 -5.610450811854130748e-01
-3.377999999999999892e-01 -5.609585893394416489e-01
-3.377000000000000002e-01 -5.608720233675963396e-01
-3.376000000000000112e-01 -5.607853832828613161e-01
-3.375000000000000222e-01 -5.606986690982549426e-01
-3.374000000000000332e-01 -5.606118808268293341e-01
-3.372999999999999887e-01 -5.605250184816708003e-01
-3.371999999999999997e-01 -5.604380820758995130e-01
-3.370999999999999552e-01 -5.603510716226696164e-01
-3.369999999999999662e-01 -5.602639871351690060e-01
-3.368999999999999773e-01 -5.601768286266194385e-01
-3.367999999999999883e-01 -5.600895961102760889e-01
-3.366999999999999993e-01 -5.600022895994279937e-01
-3.366000000000000103e-01 -5.599149091073981621e-01
-3.365000000000000213e-01 -5.598274546475423552e-01
-3.364000000000000323e-01 -5.597399262332506398e-01
-3.362999999999999878e-01 -5.596523238779461673e-01
-3.361999999999999988e-01 -5.595646475950853960e-01
-3.360999999999999543e-01 -5.594768973981586457e-01
-3.359999999999999654e-01 -5.593890733006888771e-01
-3.358999999999999764e-01 -5.593011753162326904e-01
-3.357999999999999874e-01 -5.592132034583799927e-01
-3.356999999999999984e-01 -5.591251577407533313e-01
-3.356000000000000094e-01 -5.590370381770092267e-01
-3.355000000000000204e-01 -5.589488447808362848e-01
-3.354000000000000314e-01 -5.588605775659567509e-01
-3.352999999999999869e-01 -5.587722365461257334e-01
-3.351999999999999980e-01 -5.586838217351307589e-01
-3.350999999999999535e-01 -5.585953331467931049e-01
-3.349999999999999645e-01 -5.585067707949660232e-01
-3.348999999999999755e-01 -5.584181346935358503e-01
-3.347999999999999865e-01 -5.583294248564214524e-01
-3.346999999999999975e-01 -5.582406412975751131e-01
-3.346000000000000085e-01 -5.581517840309804246e-01
-3.345000000000000195e-01 -5.580628530706543966e-01
-3.344000000000000306e-01 -5.579738484306464574e-01
-3.342999999999999861e-01 -5.578847701250381208e-01
-3.341999999999999971e-01 -5.577956181679438741e-01
-3.340999999999999526e-01 -5.577063925735096239e-01
-3.339999999999999636e-01 -5.576170933559150278e-01
-3.338999999999999746e-01 -5.575277205293704963e-01
-3.337999999999999856e-01 -5.574382741081195247e-01
-3.336999999999999966e-01 -5.573487541064375828e-01
-3.336000000000000076e-01 -5.572591605386320035e-01
-3.335000000000000187e-01 -5.571694934190424275e-01
-3.334000000000000297e-01 -5.570797527620403589e-01
-3.332999999999999852e-01 -5.569899385820292759e-01
-3.331999999999999962e-01 -5.569000508934448535e-01
-3.330999999999999517e-01 -5.568100897107542968e-01
-3.329999999999999627e-01 -5.567200550484565635e-01
-3.328999999999999737e-01 -5.566299469210823636e-01
-3.327999999999999847e-01 -5.565397653431946035e-01
-3.326999999999999957e-01 -5.564495103293871647e-01
-3.326000000000000068e-01 -5.563591818942861256e-01
-3.325000000000000178e-01 -5.562687800525487614e-01
-3.324000000000000288e-01 -5.561783048188639889e-01
-3.322999999999999843e-01 -5.560877562079522551e-01
-3.321999999999999953e-01 -5.559971342345650935e-01
-3.320999999999999508e-01 -5.559064389134859008e-01
-3.319999999999999618e-01 -5.558156702595291598e-01
-3.318999999999999728e-01 -5.557248282875403289e-01
-3.317999999999999838e-01 -5.556339130123969516e-01
-3.316999999999999948e-01 -5.555429244490064367e-01
-3.316000000000000059e-01 -5.554518626123086111e-01
-3.315000000000000169e-01 -5.553607275172736113e-01
-3.314000000000000279e-01 -5.552695191789031037e-01
-3.312999999999999834e-01 -5.551782376122288420e-01
-3.311999999999999944e-01 -5.550868828323149984e-01
-3.311000000000000054e-01 -5.549954548542550548e-01
-3.309999999999999609e-01 -5.549039536931742456e-01
-3.308999999999999719e-01 -5.548123793642287804e-01
-3.307999999999999829e-01 -5.547207318826047340e-01
-3.306999999999999940e-01 -5.546290112635197112e-01
-3.306000000000000050e-01 -5.545372175222215150e-01
-3.305000000000000160e-01 -5.544453506739888127e-01
-3.304000000000000270e-01 -5.543534107341305806e-01
-3.302999999999999825e-01 -5.542613977179864371e-01
-3.301999999999999935e-01 -5.541693116409265318e-01
-3.301000000000000045e-01 -5.540771525183514346e-01
-3.299999999999999600e-01 -5.539849203656919130e-01
-3.298999999999999710e-01 -5.538926151984092661e-01
-3.297999999999999821e-01 -5.538002370319945467e-01
-3.296999999999999931e-01 -5.537077858819700049e-01
-3.296000000000000041e-01 -5.536152617638872009e-01
-3.295000000000000151e-01 -5.535226646933283368e-01
-3.294000000000000261e-01 -5.534299946859052577e-01
-3.292999999999999816e-01 -5.533372517572604510e-01
-3.291999999999999926e-01 -5.532444359230657138e-01
-3.291000000000000036e-01 -5.531515471990232635e-01
-3.289999999999999591e-01 -5.530585856008654044e-01
-3.288999999999999702e-01 -5.529655511443535287e-01
-3.287999999999999812e-01 -5.528724438452797818e-01
-3.286999999999999922e-01 -5.527792637194650638e-01
-3.286000000000000032e-01 -5.526860107827610280e-01
-3.285000000000000142e-01 -5.525926850510483046e-01
-3.284000000000000252e-01 -5.524992865402372777e-01
-3.282999999999999807e-01 -5.524058152662679744e-01
-3.281999999999999917e-01 -5.523122712451102867e-01
-3.281000000000000028e-01 -5.522186544927629726e-01
-3.279999999999999583e-01 -5.521249650252548768e-01
-3.278999999999999693e-01 -5.520312028586434883e-01
-3.277999999999999803e-01 -5.519373680090163825e-01
-3.276999999999999913e-01 -5.518434604924901121e-01
-3.276000000000000023e-01 -5.517494803252105395e-01
-3.275000000000000133e-01 -5.516554275233527260e-01
-3.274000000000000243e-01 -5.515613021031208207e-01
-3.272999999999999798e-01 -5.514671040807481717e-01
-3.271999999999999909e-01 -5.513728334724976587e-01
-3.271000000000000019e-01 -5.512784902946600285e-01
-3.269999999999999574e-01 -5.511840745635564476e-01
-3.268999999999999684e-01 -5.510895862955360602e-01
-3.267999999999999794e-01 -5.509950255069772096e-01
-3.266999999999999904e-01 -5.509003922142871046e-01
-3.266000000000000014e-01 -5.508056864339020420e-01
-3.265000000000000124e-01 -5.507109081822864072e-01
-3.264000000000000234e-01 -5.506160574759337845e-01
-3.262999999999999790e-01 -5.505211343313665129e-01
-3.261999999999999900e-01 -5.504261387651352422e-01
-3.261000000000000010e-01 -5.503310707938197099e-01
-3.259999999999999565e-01 -5.502359304340275203e-01
-3.258999999999999675e-01 -5.501407177023952544e-01
-3.257999999999999785e-01 -5.500454326155880258e-01
-3.256999999999999895e-01 -5.499500751902989260e-01
-3.256000000000000005e-01 -5.498546454432498010e-01
-3.255000000000000115e-01 -5.497591433911908076e-01
-3.254000000000000226e-01 -5.496635690508999694e-01
-3.252999999999999781e-01 -5.495679224391840645e-01
-3.251999999999999891e-01 -5.494722035728777376e-01
-3.251000000000000001e-01 -5.493764124688440553e-01
-3.249999999999999556e-01 -5.492805491439737287e-01
-3.248999999999999666e-01 -5.491846136151862234e-01
-3.247999999999999776e-01 -5.490886058994284280e-01
-3.246999999999999886e-01 -5.489925260136754304e-01
-3.245999999999999996e-01 -5.488963739749301851e-01
-3.245000000000000107e-01 -5.488001498002236245e-01
-3.244000000000000217e-01 -5.487038535066147693e-01
-3.243000000000000327e-01 -5.486074851111896189e-01
-3.241999999999999882e-01 -5.485110446310630383e-01
-3.240999999999999992e-01 -5.484145320833764270e-01
-3.239999999999999547e-01 -5.483179474853002722e-01
-3.238999999999999657e-01 -5.482212908540311513e-01
-3.237999999999999767e-01 -5.481245622067943968e-01
-3.236999999999999877e-01 -5.480277615608424302e-01
-3.235999999999999988e-01 -5.479308889334550958e-01
-3.235000000000000098e-01 -5.478339443419397714e-01
-3.234000000000000208e-01 -5.477369278036314793e-01
-3.233000000000000318e-01 -5.476398393358923311e-01
-3.231999999999999873e-01 -5.475426789561117502e-01
-3.230999999999999983e-01 -5.474454466817066933e-01
-3.229999999999999538e-01 -5.473481425301210956e-01
-3.228999999999999648e-01 -5.472507665188265369e-01
-3.227999999999999758e-01 -5.471533186653211311e-01
-3.226999999999999869e-01 -5.470557989871304150e-01
-3.225999999999999979e-01 -5.469582075018073475e-01
-3.225000000000000089e-01 -5.468605442269310890e-01
-3.224000000000000199e-01 -5.467628091801087775e-01
-3.223000000000000309e-01 -5.466650023789737523e-01
-3.221999999999999864e-01 -5.465671238411863309e-01
-3.220999999999999974e-01 -5.464691735844341425e-01
-3.219999999999999529e-01 -5.463711516264314616e-01
-3.218999999999999639e-01 -5.462730579849188750e-01
-3.217999999999999750e-01 -5.461748926776647250e-01
-3.216999999999999860e-01 -5.460766557224625561e-01
-3.215999999999999970e-01 -5.459783471371343344e-01
-3.215000000000000080e-01 -5.458799669395270060e-01
-3.214000000000000190e-01 -5.457815151475148285e-01
-3.213000000000000300e-01 -5.456829917789992601e-01
-3.211999999999999855e-01 -5.455843968519069609e-01
-3.210999999999999965e-01 -5.454857303841916805e-01
-3.209999999999999520e-01 -5.453869923938337028e-01
-3.208999999999999631e-01 -5.452881828988395130e-01
-3.207999999999999741e-01 -5.451893019172416865e-01
-3.206999999999999851e-01 -5.450903494670995553e-01
-3.205999999999999961e-01 -5.449913255664984302e-01
-3.205000000000000071e-01 -5.448922302335497125e-01
-3.204000000000000181e-01 -5.447930634863911159e-01
-3.203000000000000291e-01 -5.446938253431862220e-01
-3.201999999999999846e-01 -5.445945158221251470e-01
-3.200999999999999956e-01 -5.444951349414237640e-01
-3.199999999999999512e-01 -5.443956827193238146e-01
-3.198999999999999622e-01 -5.442961591740934635e-01
-3.197999999999999732e-01 -5.441965643240261885e-01
-3.196999999999999842e-01 -5.440968981874415578e-01
-3.195999999999999952e-01 -5.439971607826854516e-01
-3.195000000000000062e-01 -5.438973521281286194e-01
-3.194000000000000172e-01 -5.437974722421684559e-01
-3.193000000000000282e-01 -5.436975211432274468e-01
-3.191999999999999837e-01 -5.435974988497539462e-01
-3.190999999999999948e-01 -5.434974053802219540e-01
-3.189999999999999503e-01 -5.433972407531312276e-01
-3.188999999999999613e-01 -5.432970049870069484e-01
-3.187999999999999723e-01 -5.431966981003994999e-01
-3.186999999999999833e-01 -5.430963201118851336e-01
-3.185999999999999943e-01 -5.429958710400653032e-01
-3.185000000000000053e-01 -5.428953509035672198e-01
-3.184000000000000163e-01 -5.427947597210427411e-01
-3.183000000000000274e-01 -5.426940975111697041e-01
-3.181999999999999829e-01 -5.425933642926507039e-01
-3.180999999999999939e-01 -5.424925600842144258e-01
-3.180000000000000049e-01 -5.423916849046133137e-01
-3.178999999999999604e-01 -5.422907387726261241e-01
-3.177999999999999714e-01 -5.421897217070565933e-01
-3.176999999999999824e-01 -5.420886337267328825e-01
-3.175999999999999934e-01 -5.419874748505090212e-01
-3.175000000000000044e-01 -5.418862450972632416e-01
-3.174000000000000155e-01 -5.417849444858993113e-01
-3.173000000000000265e-01 -5.416835730353455336e-01
-3.171999999999999820e-01 -5.415821307645551919e-01
-3.170999999999999930e-01 -5.414806176925065495e-01
-3.170000000000000040e-01 -5.413790338382026279e-01
-3.168999999999999595e-01 -5.412773792206707624e-01
-3.167999999999999705e-01 -5.411756538589634902e-01
-3.166999999999999815e-01 -5.410738577721583287e-01
-3.165999999999999925e-01 -5.409719909793564430e-01
-3.165000000000000036e-01 -5.408700534996842002e-01
-3.164000000000000146e-01 -5.407680453522926145e-01
-3.163000000000000256e-01 -5.406659665563570139e-01
-3.161999999999999811e-01 -5.405638171310770401e-01
-3.160999999999999921e-01 -5.404615970956774262e-01
-3.160000000000000031e-01 -5.403593064694064418e-01
-3.158999999999999586e-01 -5.402569452715371146e-01
-3.157999999999999696e-01 -5.401545135213671189e-01
-3.156999999999999806e-01 -5.400520112382181104e-01
-3.155999999999999917e-01 -5.399494384414355030e-01
-3.155000000000000027e-01 -5.398467951503898021e-01
-3.154000000000000137e-01 -5.397440813844751606e-01
-3.153000000000000247e-01 -5.396412971631100453e-01
-3.151999999999999802e-01 -5.395384425057367928e-01
-3.150999999999999912e-01 -5.394355174318219426e-01
-3.150000000000000022e-01 -5.393325219608563481e-01
-3.148999999999999577e-01 -5.392294561123540664e-01
-3.147999999999999687e-01 -5.391263199058539124e-01
-3.146999999999999797e-01 -5.390231133609180159e-01
-3.145999999999999908e-01 -5.389198364971328203e-01
-3.145000000000000018e-01 -5.388164893341080841e-01
-3.144000000000000128e-01 -5.387130718914777683e-01
-3.143000000000000238e-01 -5.386095841888994817e-01
-3.141999999999999793e-01 -5.385060262460542591e-01
-3.140999999999999903e-01 -5.384023980826474487e-01
-3.140000000000000013e-01 -5.382986997184073807e-01
-3.138999999999999568e-01 -5.381949311730861440e-01
-3.137999999999999678e-01 -5.380910924664594752e-01
-3.136999999999999789e-01 -5.379871836183269806e-01
-3.135999999999999899e-01 -5.378832046485109153e-01
-3.135000000000000009e-01 -5.377791555768578480e-01
-3.134000000000000119e-01 -5.376750364232368851e-01
-3.133000000000000229e-01 -5.375708472075412248e-01
-3.131999999999999784e-01 -5.374665879496871579e-01
-3.130999999999999894e-01 -5.373622586696142900e-01
-3.130000000000000004e-01 -5.372578593872849861e-01
-3.128999999999999559e-01 -5.371533901226859253e-01
-3.127999999999999670e-01 -5.370488508958259910e-01
-3.126999999999999780e-01 -5.369442417267374923e-01
-3.125999999999999890e-01 -5.368395626354761641e-01
-3.125000000000000000e-01 -5.367348136421199456e-01
-3.124000000000000110e-01 -5.366299947667709791e-01
-3.123000000000000220e-01 -5.365251060295537222e-01
-3.121999999999999775e-01 -5.364201474506153922e-01
-3.120999999999999885e-01 -5.363151190501266319e-01
-3.119999999999999996e-01 -5.362100208482806218e-01
-3.118999999999999551e-01 -5.361048528652935241e-01
-3.117999999999999661e-01 -5.359996151214044824e-01
-3.116999999999999771e-01 -5.358943076368749558e-01
-3.115999999999999881e-01 -5.357889304319896073e-01
-3.114999999999999991e-01 -5.356834835270558592e-01
-3.114000000000000101e-01 -5.355779669424028944e-01
-3.113000000000000211e-01 -5.354723806983836543e-01
-3.112000000000000322e-01 -5.353667248153730629e-01
-3.110999999999999877e-01 -5.352609993137684707e-01
-3.109999999999999987e-01 -5.351552042139902099e-01
-3.108999999999999542e-01 -5.350493395364809279e-01
-3.107999999999999652e-01 -5.349434053017055879e-01
-3.106999999999999762e-01 -5.348374015301515794e-01
-3.105999999999999872e-01 -5.347313282423284964e-01
-3.104999999999999982e-01 -5.346251854587689145e-01
-3.104000000000000092e-01 -5.345189732000270588e-01
-3.103000000000000203e-01 -5.344126914866793587e-01
-3.102000000000000313e-01 -5.343063403393250033e-01
-3.100999999999999868e-01 -5.341999197785849418e-01
-3.099999999999999978e-01 -5.340934298251025503e-01
-3.098999999999999533e-01 -5.339868704995430759e-01
-3.097999999999999643e-01 -5.338802418225939705e-01
-3.096999999999999753e-01 -5.337735438149648903e-01
-3.095999999999999863e-01 -5.336667764973872519e-01
-3.094999999999999973e-01 -5.335599398906141211e-01
-3.094000000000000083e-01 -5.334530340154215455e-01
-3.093000000000000194e-01 -5.333460588926063339e-01
-3.092000000000000304e-01 -5.332390145429877215e-01
-3.090999999999999859e-01 -5.331319009874068149e-01
-3.089999999999999969e-01 -5.330247182467262590e-01
-3.088999999999999524e-01 -5.329174663418307922e-01
-3.087999999999999634e-01 -5.328101452936264693e-01
-3.086999999999999744e-01 -5.327027551230412161e-01
-3.085999999999999854e-01 -5.325952958510248303e-01
-3.084999999999999964e-01 -5.324877674985482034e-01
-3.084000000000000075e-01 -5.323801700866043207e-01
-3.083000000000000185e-01 -5.322725036362074835e-01
-3.082000000000000295e-01 -5.321647681683933095e-01
-3.080999999999999850e-01 -5.320569637042192879e-01
-3.079999999999999960e-01 -5.319490902647642239e-01
-3.078999999999999515e-01 -5.318411478711279061e-01
-3.077999999999999625e-01 -5.317331365444323277e-01
-3.076999999999999735e-01 -5.316250563058201317e-01
-3.075999999999999845e-01 -5.315169071764551667e-01
-3.074999999999999956e-01 -5.314086891775231525e-01
-3.074000000000000066e-01 -5.313004023302303480e-01
-3.073000000000000176e-01 -5.311920466558048837e-01
-3.072000000000000286e-01 -5.310836221754956510e-01
-3.070999999999999841e-01 -5.309751289105724137e-01
-3.069999999999999951e-01 -5.308665668823268069e-01
-3.068999999999999506e-01 -5.307579361120706718e-01
-3.067999999999999616e-01 -5.306492366211373879e-01
-3.066999999999999726e-01 -5.305404684308813179e-01
-3.065999999999999837e-01 -5.304316315626772527e-01
-3.064999999999999947e-01 -5.303227260379216323e-01
-3.064000000000000057e-01 -5.302137518780311032e-01
-3.063000000000000167e-01 -5.301047091044432946e-01
-3.062000000000000277e-01 -5.299955977386172634e-01
-3.060999999999999832e-01 -5.298864178020320503e-01
-3.059999999999999942e-01 -5.297771693161879014e-01
-3.058999999999999497e-01 -5.296678523026056018e-01
-3.057999999999999607e-01 -5.295584667828264758e-01
-3.056999999999999718e-01 -5.294490127784126088e-01
-3.055999999999999828e-01 -5.293394903109470695e-01
-3.054999999999999938e-01 -5.292298994020326885e-01
-3.054000000000000048e-01 -5.291202400732935018e-01
-3.053000000000000158e-01 -5.290105123463737513e-01
-3.052000000000000268e-01 -5.289007162429381070e-01
-3.050999999999999823e-01 -5.287908517846717782e-01
-3.049999999999999933e-01 -5.286809189932806241e-01
-3.049000000000000044e-01 -5.285709178904900440e-01
-3.047999999999999599e-01 -5.284608484980469756e-01
-3.046999999999999709e-01 -5.283507108377173411e-01
-3.045999999999999819e-01 -5.282405049312882683e-01
-3.044999999999999929e-01 -5.281302308005669799e-01
-3.044000000000000039e-01 -5.280198884673803494e-01
-3.043000000000000149e-01 -5.279094779535760118e-01
-3.042000000000000259e-01 -5.277989992810213637e-01
-3.040999999999999814e-01 -5.276884524716037861e-01
-3.039999999999999925e-01 -5.275778375472311987e-01
-3.039000000000000035e-01 -5.274671545298313946e-01
-3.037999999999999590e-01 -5.273564034413519286e-01
-3.036999999999999700e-01 -5.272455843037600065e-01
-3.035999999999999810e-01 -5.271346971390437064e-01
-3.034999999999999920e-01 -5.270237419692103131e-01
-3.034000000000000030e-01 -5.269127188162870956e-01
-3.033000000000000140e-01 -5.268016277023207516e-01
-3.032000000000000250e-01 -5.266904686493788512e-01
-3.030999999999999805e-01 -5.265792416795475051e-01
-3.029999999999999916e-01 -5.264679468149331409e-01
-3.029000000000000026e-01 -5.263565840776618376e-01
-3.027999999999999581e-01 -5.262451534898793248e-01
-3.026999999999999691e-01 -5.261336550737509832e-01
-3.025999999999999801e-01 -5.260220888514616222e-01
-3.024999999999999911e-01 -5.259104548452154804e-01
-3.024000000000000021e-01 -5.257987530772368912e-01
-3.023000000000000131e-01 -5.256869835697689508e-01
-3.022000000000000242e-01 -5.255751463450748506e-01
-3.020999999999999797e-01 -5.254632414254365447e-01
-3.019999999999999907e-01 -5.253512688331559710e-01
-3.019000000000000017e-01 -5.252392285905541636e-01
-3.017999999999999572e-01 -5.251271207199715851e-01
-3.016999999999999682e-01 -5.250149452437677944e-01
-3.015999999999999792e-01 -5.249027021843215568e-01
-3.014999999999999902e-01 -5.247903915640311778e-01
-3.014000000000000012e-01 -5.246780134053139477e-01
-3.013000000000000123e-01 -5.245655677306064746e-01
-3.012000000000000233e-01 -5.244530545623641293e-01
-3.010999999999999788e-01 -5.243404739230617118e-01
-3.009999999999999898e-01 -5.242278258351931175e-01
-3.009000000000000008e-01 -5.241151103212708939e-01
-3.007999999999999563e-01 -5.240023274038267953e-01
-3.006999999999999673e-01 -5.238894771054116717e-01
-3.005999999999999783e-01 -5.237765594485953580e-01
-3.004999999999999893e-01 -5.236635744559660077e-01
-3.004000000000000004e-01 -5.235505221501310924e-01
-3.003000000000000114e-01 -5.234374025537170683e-01
-3.002000000000000224e-01 -5.233242156893689323e-01
-3.000999999999999779e-01 -5.232109615797502222e-01
-2.999999999999999889e-01 -5.230976402475437936e-01
-2.998999999999999999e-01 -5.229842517154504877e-01
-2.997999999999999554e-01 -5.228707960061905746e-01
-2.996999999999999664e-01 -5.227572731425025321e-01
-2.995999999999999774e-01 -5.226436831471432676e-01
-2.994999999999999885e-01 -5.225300260428887844e-01
-2.993999999999999995e-01 -5.224163018525328495e-01
-2.993000000000000105e-01 -5.223025105988887695e-01
-2.992000000000000215e-01 -5.221886523047872819e-01
-2.990999999999999770e-01 -5.220747269930782197e-01
-2.989999999999999880e-01 -5.219607346866298458e-01
-2.988999999999999990e-01 -5.218466754083285197e-01
-2.987999999999999545e-01 -5.217325491810786975e-01
-2.986999999999999655e-01 -5.216183560278038200e-01
-2.985999999999999766e-01 -5.215040959714454250e-01
-2.984999999999999876e-01 -5.213897690349627023e-01
-2.983999999999999986e-01 -5.212753752413338271e-01
-2.983000000000000096e-01 -5.211609146135546267e-01
-2.982000000000000206e-01 -5.210463871746392472e-01
-2.981000000000000316e-01 -5.209317929476202647e-01
-2.979999999999999871e-01 -5.208171319555480183e-01
-2.978999999999999981e-01 -5.207024042214909443e-01
-2.977999999999999536e-01 -5.205876097685354642e-01
-2.976999999999999647e-01 -5.204727486197860964e-01
-2.975999999999999757e-01 -5.203578207983652337e-01
-2.974999999999999867e-01 -5.202428263274135878e-01
-2.973999999999999977e-01 -5.201277652300888565e-01
-2.973000000000000087e-01 -5.200126375295677228e-01
-2.972000000000000197e-01 -5.198974432490438558e-01
-2.971000000000000307e-01 -5.197821824117292433e-01
-2.969999999999999862e-01 -5.196668550408531928e-01
-2.968999999999999972e-01 -5.195514611596632193e-01
-2.967999999999999527e-01 -5.194360007914244903e-01
-2.966999999999999638e-01 -5.193204739594194930e-01
-2.965999999999999748e-01 -5.192048806869484778e-01
-2.964999999999999858e-01 -5.190892209973297922e-01
-2.963999999999999968e-01 -5.189734949138986586e-01
-2.963000000000000078e-01 -5.188577024600081744e-01
-2.962000000000000188e-01 -5.187418436590294224e-01
-2.961000000000000298e-01 -5.186259185343501388e-01
-2.959999999999999853e-01 -5.185099271093758233e-01
-2.958999999999999964e-01 -5.183938694075298503e-01
-2.957999999999999519e-01 -5.182777454522521365e-01
-2.956999999999999629e-01 -5.181615552670012503e-01
-2.955999999999999739e-01 -5.180452988752517474e-01
-2.954999999999999849e-01 -5.179289763004962799e-01
-2.953999999999999959e-01 -5.178125875662443756e-01
-2.953000000000000069e-01 -5.176961326960231036e-01
-2.952000000000000179e-01 -5.175796117133767416e-01
-2.951000000000000290e-01 -5.174630246418664425e-01
-2.949999999999999845e-01 -5.173463715050706790e-01
-2.948999999999999955e-01 -5.172296523265856871e-01
-2.947999999999999510e-01 -5.171128671300233570e-01
-2.946999999999999620e-01 -5.169960159390138976e-01
-2.945999999999999730e-01 -5.168790987772040602e-01
-2.944999999999999840e-01 -5.167621156682576933e-01
-2.943999999999999950e-01 -5.166450666358556321e-01
-2.943000000000000060e-01 -5.165279517036954759e-01
-2.942000000000000171e-01 -5.164107708954918108e-01
-2.941000000000000281e-01 -5.162935242349763199e-01
-2.939999999999999836e-01 -5.161762117458970067e-01
-2.938999999999999946e-01 -5.160588334520193055e-01
-2.937999999999999501e-01 -5.159413893771251924e-01
-2.936999999999999611e-01 -5.158238795450131864e-01
-2.935999999999999721e-01 -5.157063039794991255e-01
-2.934999999999999831e-01 -5.155886627044146131e-01
-2.933999999999999941e-01 -5.154709557436085721e-01
-2.933000000000000052e-01 -5.153531831209463565e-01
-2.932000000000000162e-01 -5.152353448603104180e-01
-2.931000000000000272e-01 -5.151174409855989733e-01
-2.929999999999999827e-01 -5.149994715207271145e-01
-2.928999999999999937e-01 -5.148814364896264761e-01
-2.927999999999999492e-01 -5.147633359162453459e-01
-2.926999999999999602e-01 -5.146451698245483319e-01
-2.925999999999999712e-01 -5.145269382385163626e-01
-2.924999999999999822e-01 -5.144086411821466864e-01
-2.923999999999999932e-01 -5.142902786794533165e-01
-2.923000000000000043e-01 -5.141718507544660310e-01
-2.922000000000000153e-01 -5.140533574312314835e-01
-2.921000000000000263e-01 -5.139347987338123147e-01
-2.919999999999999818e-01 -5.138161746862870416e-01
-2.918999999999999928e-01 -5.136974853127512786e-01
-2.918000000000000038e-01 -5.135787306373160721e-01
-2.916999999999999593e-01 -5.134599106841086780e-01
-2.915999999999999703e-01 -5.133410254772731163e-01
-2.914999999999999813e-01 -5.132220750409687282e-01
-2.913999999999999924e-01 -5.131030593993712863e-01
-2.913000000000000034e-01 -5.129839785766724392e-01
-2.912000000000000144e-01 -5.128648325970800448e-01
-2.911000000000000254e-01 -5.127456214848179483e-01
-2.909999999999999809e-01 -5.126263452641256491e-01
-2.908999999999999919e-01 -5.125070039592586335e-01
-2.908000000000000029e-01 -5.123875975944888195e-01
-2.906999999999999584e-01 -5.122681261941028907e-01
-2.905999999999999694e-01 -5.121485897824044065e-01
-2.904999999999999805e-01 -5.120289883837121359e-01
-2.903999999999999915e-01 -5.119093220223609464e-01
-2.903000000000000025e-01 -5.117895907227012486e-01
-2.902000000000000135e-01 -5.116697945090991073e-01
-2.901000000000000245e-01 -5.115499334059362413e-01
-2.899999999999999800e-01 -5.114300074376102456e-01
-2.898999999999999910e-01 -5.113100166285341475e-01
-2.898000000000000020e-01 -5.111899610031368502e-01
-2.896999999999999575e-01 -5.110698405858623561e-01
-2.895999999999999686e-01 -5.109496554011704328e-01
-2.894999999999999796e-01 -5.108294054735367240e-01
-2.893999999999999906e-01 -5.107090908274514174e-01
-2.893000000000000016e-01 -5.105887114874210209e-01
-2.892000000000000126e-01 -5.104682674779671414e-01
-2.891000000000000236e-01 -5.103477588236265960e-01
-2.889999999999999791e-01 -5.102271855489518559e-01
-2.888999999999999901e-01 -5.101065476785106023e-01
-2.888000000000000012e-01 -5.099858452368856154e-01
-2.886999999999999567e-01 -5.098650782486753297e-01
-2.885999999999999677e-01 -5.097442467384930564e-01
-2.884999999999999787e-01 -5.096233507309677613e-01
-2.883999999999999897e-01 -5.095023902507429536e-01
-2.883000000000000007e-01 -5.093813653224777971e-01
-2.882000000000000117e-01 -5.092602759708464433e-01
-2.881000000000000227e-01 -5.091391222205380318e-01
-2.879999999999999782e-01 -5.090179040962568013e-01
-2.878999999999999893e-01 -5.088966216227225337e-01
-2.878000000000000003e-01 -5.087752748246689993e-01
-2.876999999999999558e-01 -5.086538637268457341e-01
-2.875999999999999668e-01 -5.085323883540169287e-01
-2.874999999999999778e-01 -5.084108487309619839e-01
-2.873999999999999888e-01 -5.082892448824748444e-01
-2.872999999999999998e-01 -5.081675768333644427e-01
-2.872000000000000108e-01 -5.080458446084544777e-01
-2.871000000000000218e-01 -5.079240482325837469e-01
-2.869999999999999774e-01 -5.078021877306052589e-01
-2.868999999999999884e-01 -5.076802631273873434e-01
-2.867999999999999994e-01 -5.075582744478130959e-01
-2.866999999999999549e-01 -5.074362217167796008e-01
-2.865999999999999659e-01 -5.073141049591991525e-01
-2.864999999999999769e-01 -5.071919241999985895e-01
-2.863999999999999879e-01 -5.070696794641194050e-01
-2.862999999999999989e-01 -5.069473707765176362e-01
-2.862000000000000099e-01 -5.068249981621637534e-01
-2.861000000000000210e-01 -5.067025616460427706e-01
-2.859999999999999765e-01 -5.065800612531542457e-01
-2.858999999999999875e-01 -5.064574970085122807e-01
-2.857999999999999985e-01 -5.063348689371454103e-01
-2.856999999999999540e-01 -5.062121770640963803e-01
-2.855999999999999650e-01 -5.060894214144224801e-01
-2.854999999999999760e-01 -5.059666020131954323e-01
-2.853999999999999870e-01 -5.058437188855009481e-01
-2.852999999999999980e-01 -5.057207720564391717e-01
-2.852000000000000091e-01 -5.055977615511250134e-01
-2.851000000000000201e-01 -5.054746873946869279e-01
-2.850000000000000311e-01 -5.053515496122676920e-01
-2.848999999999999866e-01 -5.052283482290247374e-01
-2.847999999999999976e-01 -5.051050832701290405e-01
-2.846999999999999531e-01 -5.049817547607660106e-01
-2.845999999999999641e-01 -5.048583627261354900e-01
-2.844999999999999751e-01 -5.047349071914508656e-01
-2.843999999999999861e-01 -5.046113881819396241e-01
-2.842999999999999972e-01 -5.044878057228433521e-01
-2.842000000000000082e-01 -5.043641598394177361e-01
-2.841000000000000192e-01 -5.042404505569324513e-01
-2.840000000000000302e-01 -5.041166779006706067e-01
-2.838999999999999857e-01 -5.039928418959298551e-01
-2.837999999999999967e-01 -5.038689425680217271e-01
-2.836999999999999522e-01 -5.037449799422707430e-01
-2.835999999999999632e-01 -5.036209540440163002e-01
-2.834999999999999742e-01 -5.034968648986108963e-01
-2.833999999999999853e-01 -5.033727125314209072e-01
-2.832999999999999963e-01 -5.032484969678271414e-01
-2.832000000000000073e-01 -5.031242182332227308e-01
-2.831000000000000183e-01 -5.029998763530155736e-01
-2.830000000000000293e-01 -5.028754713526271125e-01
-2.828999999999999848e-01 -5.027510032574918908e-01
-2.827999999999999958e-01 -5.026264720930586627e-01
-2.826999999999999513e-01 -5.025018778847893941e-01
-2.825999999999999623e-01 -5.023772206581597066e-01
-2.824999999999999734e-01 -5.022525004386585445e-01
-2.823999999999999844e-01 -5.021277172517885079e-01
-2.822999999999999954e-01 -5.020028711230658525e-01
-2.822000000000000064e-01 -5.018779620780197126e-01
-2.821000000000000174e-01 -5.017529901421933225e-01
-2.820000000000000284e-01 -5.016279553411425729e-01
-2.818999999999999839e-01 -5.015028577004372323e-01
-2.817999999999999949e-01 -5.013776972456602810e-01
-2.816999999999999504e-01 -5.012524740024077996e-01
-2.815999999999999615e-01 -5.011271879962894138e-01
-2.814999999999999725e-01 -5.010018392529278497e-01
-2.813999999999999835e-01 -5.008764277979589341e-01
-2.812999999999999945e-01 -5.007509536570317055e-01
-2.812000000000000055e-01 -5.006254168558086359e-01
-2.811000000000000165e-01 -5.004998174199649652e-01
-2.810000000000000275e-01 -5.003741553751891447e-01
-2.808999999999999830e-01 -5.002484307471829483e-01
-2.807999999999999940e-01 -5.001226435616608068e-01
-2.806999999999999496e-01 -4.999967938443505844e-01
-2.805999999999999606e-01 -4.998708816209926908e-01
-2.804999999999999716e-01 -4.997449069173409142e-01
-2.803999999999999826e-01 -4.996188697591617545e-01
-2.802999999999999936e-01 -4.994927701722347568e-01
-2.802000000000000046e-01 -4.993666081823520675e-01
-2.801000000000000156e-01 -4.992403838153189888e-01
-2.800000000000000266e-01 -4.991140970969535351e-01
-2.798999999999999821e-01 -4.989877480530865439e-01
-2.797999999999999932e-01 -4.988613367095617313e-01
-2.796999999999999487e-01 -4.987348630922353032e-01
-2.795999999999999597e-01 -4.986083272269765665e-01
-2.794999999999999707e-01 -4.984817291396669847e-01
-2.793999999999999817e-01 -4.983550688562013442e-01
-2.792999999999999927e-01 -4.982283464024865327e-01
-2.792000000000000037e-01 -4.981015618044423721e-01
-2.791000000000000147e-01 -4.979747150880011186e-01
-2.790000000000000258e-01 -4.978478062791077963e-01
-2.788999999999999813e-01 -4.977208354037193638e-01
-2.787999999999999923e-01 -4.975938024878063248e-01
-2.786999999999999478e-01 -4.974667075573505626e-01
-2.785999999999999588e-01 -4.973395506383471720e-01
-2.784999999999999698e-01 -4.972123317568035716e-01
-2.783999999999999808e-01 -4.970850509387391702e-01
-2.782999999999999918e-01 -4.969577082101860332e-01
-2.782000000000000028e-01 -4.968303035971887160e-01
-2.781000000000000139e-01 -4.967028371258039310e-01
-2.780000000000000249e-01 -4.965753088221006029e-01
-2.778999999999999804e-01 -4.964477187121600354e-01
-2.777999999999999914e-01 -4.963200668220758005e-01
-2.777000000000000024e-01 -4.961923531779536822e-01
-2.775999999999999579e-01 -4.960645778059113997e-01
-2.774999999999999689e-01 -4.959367407320792731e-01
-2.773999999999999799e-01 -4.958088419825996129e-01
-2.772999999999999909e-01 -4.956808815836264981e-01
-2.772000000000000020e-01 -4.955528595613266085e-01
-2.771000000000000130e-01 -4.954247759418782815e-01
-2.770000000000000240e-01 -4.952966307514719557e-01
-2.768999999999999795e-01 -4.951684240163101713e-01
-2.767999999999999905e-01 -4.950401557626076809e-01
-2.767000000000000015e-01 -4.949118260165906724e-01
-2.765999999999999570e-01 -4.947834348044976571e-01
-2.764999999999999680e-01 -4.946549821525787483e-01
-2.763999999999999790e-01 -4.945264680870962160e-01
-2.762999999999999901e-01 -4.943978926343241542e-01
-2.762000000000000011e-01 -4.942692558205480924e-01
-2.761000000000000121e-01 -4.941405576720658277e-01
-2.760000000000000231e-01 -4.940117982151867038e-01
-2.758999999999999786e-01 -4.938829774762317215e-01
-2.757999999999999896e-01 -4.937540954815338168e-01
-2.757000000000000006e-01 -4.936251522574376938e-01
-2.755999999999999561e-01 -4.934961478302989923e-01
-2.754999999999999671e-01 -4.933670822264861755e-01
-2.753999999999999782e-01 -4.932379554723781978e-01
-2.752999999999999892e-01 -4.931087675943663373e-01
-2.752000000000000002e-01 -4.929795186188529743e-01
-2.751000000000000112e-01 -4.928502085722523129e-01
-2.750000000000000222e-01 -4.927208374809899372e-01
-2.748999999999999777e-01 -4.925914053715030327e-01
-2.747999999999999887e-01 -4.924619122702399432e-01
-2.746999999999999997e-01 -4.923323582036608914e-01
-2.745999999999999552e-01 -4.922027431982369805e-01
-2.744999999999999662e-01 -4.920730672804511374e-01
-2.743999999999999773e-01 -4.919433304767975579e-01
-2.742999999999999883e-01 -4.918135328137814843e-01
-2.741999999999999993e-01 -4.916836743179197611e-01
-2.741000000000000103e-01 -4.915537550157402791e-01
-2.740000000000000213e-01 -4.914237749337823646e-01
-2.738999999999999768e-01 -4.912937340985964463e-01
-2.737999999999999878e-01 -4.911636325367442213e-01
-2.736999999999999988e-01 -4.910334702747986002e-01
-2.735999999999999543e-01 -4.909032473393434848e-01
-2.734999999999999654e-01 -4.907729637569739900e-01
-2.733999999999999764e-01 -4.906426195542963331e-01
-2.732999999999999874e-01 -4.905122147579278336e-01
-2.731999999999999984e-01 -4.903817493944965800e-01
-2.731000000000000094e-01 -4.902512234906421518e-01
-2.730000000000000204e-01 -4.901206370730147310e-01
-2.728999999999999759e-01 -4.899899901682753800e-01
-2.727999999999999869e-01 -4.898592828030968738e-01
-2.726999999999999980e-01 -4.897285150041618129e-01
-2.725999999999999535e-01 -4.895976867981645109e-01
-2.724999999999999645e-01 -4.894667982118097171e-01
-2.723999999999999755e-01 -4.893358492718131725e-01
-2.722999999999999865e-01 -4.892048400049014978e-01
-2.721999999999999975e-01 -4.890737704378120276e-01
-2.721000000000000085e-01 -4.889426405972925327e-01
-2.720000000000000195e-01 -4.888114505101022744e-01
-2.719000000000000306e-01 -4.886802002030104508e-01
-2.717999999999999861e-01 -4.885488897027973065e-01
-2.716999999999999971e-01 -4.884175190362538554e-01
-2.715999999999999526e-01 -4.882860882301814365e-01
-2.714999999999999636e-01 -4.881545973113923798e-01
-2.713999999999999746e-01 -4.880230463067091740e-01
-2.712999999999999856e-01 -4.878914352429650769e-01
-2.711999999999999966e-01 -4.877597641470040601e-01
-2.711000000000000076e-01 -4.876280330456802536e-01
-2.710000000000000187e-01 -4.874962419658584456e-01
-2.709000000000000297e-01 -4.873643909344139713e-01
-2.707999999999999852e-01 -4.872324799782322691e-01
-2.706999999999999962e-01 -4.871005091242096574e-01
-2.705999999999999517e-01 -4.869684783992524468e-01
-2.704999999999999627e-01 -4.868363878302774395e-01
-2.703999999999999737e-01 -4.867042374442119845e-01
-2.702999999999999847e-01 -4.865720272679932568e-01
-2.701999999999999957e-01 -4.864397573285690890e-01
-2.701000000000000068e-01 -4.863074276528974171e-01
-2.700000000000000178e-01 -4.861750382679465576e-01
-2.699000000000000288e-01 -4.860425892006948745e-01
-2.697999999999999843e-01 -4.859100804781308347e-01
-2.696999999999999953e-01 -4.857775121272533969e-01
-2.695999999999999508e-01 -4.856448841750712342e-01
-2.694999999999999618e-01 -4.855121966486035667e-01
-2.693999999999999728e-01 -4.853794495748793847e-01
-2.692999999999999838e-01 -4.852466429809377813e-01
-2.691999999999999948e-01 -4.851137768938278416e-01
-2.691000000000000059e-01 -4.849808513406088650e-01
-2.690000000000000169e-01 -4.848478663483498652e-01
-2.689000000000000279e-01 -4.847148219441300698e-01
-2.687999999999999834e-01 -4.845817181550384212e-01
-2.686999999999999944e-01 -4.844485550081738534e-01
-2.685999999999999499e-01 -4.843153325306451262e-01
-2.684999999999999609e-01 -4.841820507495711579e-01
-2.683999999999999719e-01 -4.840487096920801924e-01
-2.682999999999999829e-01 -4.839153093853107435e-01
-2.681999999999999940e-01 -4.837818498564108172e-01
-2.681000000000000050e-01 -4.836483311325381340e-01
-2.680000000000000160e-01 -4.835147532408605731e-01
-2.679000000000000270e-01 -4.833811162085551727e-01
-2.677999999999999825e-01 -4.832474200628088523e-01
-2.676999999999999935e-01 -4.831136648308185788e-01
-2.675999999999999490e-01 -4.829798505397903119e-01
-2.674999999999999600e-01 -4.828459772169402253e-01
-2.673999999999999710e-01 -4.827120448894935967e-01
-2.672999999999999821e-01 -4.825780535846853625e-01
-2.671999999999999931e-01 -4.824440033297602848e-01
-2.671000000000000041e-01 -4.823098941519723959e-01
-2.670000000000000151e-01 -4.821757260785851096e-01
-2.669000000000000261e-01 -4.820414991368716096e-01
-2.667999999999999816e-01 -4.819072133541142389e-01
-2.666999999999999926e-01 -4.817728687576049440e-01
-2.665999999999999481e-01 -4.816384653746449973e-01
-2.664999999999999591e-01 -4.815040032325449415e-01
-2.663999999999999702e-01 -4.813694823586249227e-01
-2.662999999999999812e-01 -4.812349027802139689e-01
-2.661999999999999922e-01 -4.811002645246508780e-01
-2.661000000000000032e-01 -4.809655676192833851e-01
-2.660000000000000142e-01 -4.808308120914685513e-01
-2.659000000000000252e-01 -4.806959979685726525e-01
-2.657999999999999807e-01 -4.805611252779712350e-01
-2.656999999999999917e-01 -4.804261940470488934e-01
-2.655999999999999472e-01 -4.802912043031994926e-01
-2.654999999999999583e-01 -4.801561560738260015e-01
-2.653999999999999693e-01 -4.800210493863403816e-01
-2.652999999999999803e-01 -4.798858842681638093e-01
-2.651999999999999913e-01 -4.797506607467262874e-01
-2.651000000000000023e-01 -4.796153788494670334e-01
-2.650000000000000133e-01 -4.794800386038342022e-01
-2.649000000000000243e-01 -4.793446400372850524e-01
-2.647999999999999798e-01 -4.792091831772854471e-01
-2.646999999999999909e-01 -4.790736680513105750e-01
-2.646000000000000019e-01 -4.789380946868442845e-01
-2.644999999999999574e-01 -4.788024631113793617e-01
-2.643999999999999684e-01 -4.786667733524175294e-01
-2.642999999999999794e-01 -4.785310254374691707e-01
-2.641999999999999904e-01 -4.783952193940537168e-01
-2.641000000000000014e-01 -4.782593552496990918e-01
-2.640000000000000124e-01 -4.781234330319421577e-01
-2.639000000000000234e-01 -4.779874527683286023e-01
-2.637999999999999790e-01 -4.778514144864123847e-01
-2.636999999999999900e-01 -4.777153182137567344e-01
-2.636000000000000010e-01 -4.775791639779333186e-01
-2.634999999999999565e-01 -4.774429518065221312e-01
-2.633999999999999675e-01 -4.773066817271121587e-01
-2.632999999999999785e-01 -4.771703537673009365e-01
-2.631999999999999895e-01 -4.770339679546944933e-01
-2.631000000000000005e-01 -4.768975243169072398e-01
-2.630000000000000115e-01 -4.767610228815624129e-01
-2.629000000000000226e-01 -4.766244636762915765e-01
-2.627999999999999781e-01 -4.764878467287345654e-01
-2.626999999999999891e-01 -4.763511720665401517e-01
-2.626000000000000001e-01 -4.762144397173651567e-01
-2.624999999999999556e-01 -4.760776497088748949e-01
-2.623999999999999666e-01 -4.759408020687431184e-01
-2.622999999999999776e-01 -4.758038968246517952e-01
-2.621999999999999886e-01 -4.756669340042911642e-01
-2.620999999999999996e-01 -4.755299136353602907e-01
-2.620000000000000107e-01 -4.753928357455657894e-01
-2.619000000000000217e-01 -4.752557003626229348e-01
-2.617999999999999772e-01 -4.751185075142551617e-01
-2.616999999999999882e-01 -4.749812572281943424e-01
-2.615999999999999992e-01 -4.748439495321800097e-01
-2.614999999999999547e-01 -4.747065844539604118e-01
-2.613999999999999657e-01 -4.745691620212915129e-01
-2.612999999999999767e-01 -4.744316822619376595e-01
-2.611999999999999877e-01 -4.742941452036713024e-01
-2.610999999999999988e-01 -4.741565508742726087e-01
-2.610000000000000098e-01 -4.740188993015301833e-01
-2.609000000000000208e-01 -4.738811905132405133e-01
-2.607999999999999763e-01 -4.737434245372078023e-01
-2.606999999999999873e-01 -4.736056014012449689e-01
-2.605999999999999983e-01 -4.734677211331720925e-01
-2.604999999999999538e-01 -4.733297837608175795e-01
-2.603999999999999648e-01 -4.731917893120176077e-01
-2.602999999999999758e-01 -4.730537378146162930e-01
-2.601999999999999869e-01 -4.729156292964656894e-01
-2.600999999999999979e-01 -4.727774637854255668e-01
-2.600000000000000089e-01 -4.726392413093633005e-01
-2.599000000000000199e-01 -4.725009618961544811e-01
-2.597999999999999754e-01 -4.723626255736821933e-01
-2.596999999999999864e-01 -4.722242323698374045e-01
-2.595999999999999974e-01 -4.720857823125185204e-01
-2.594999999999999529e-01 -4.719472754296320516e-01
-2.593999999999999639e-01 -4.718087117490918914e-01
-2.592999999999999750e-01 -4.716700912988195937e-01
-2.591999999999999860e-01 -4.715314141067443732e-01
-2.590999999999999970e-01 -4.713926802008031602e-01
-2.590000000000000080e-01 -4.712538896089403240e-01
-2.589000000000000190e-01 -4.711150423591076164e-01
-2.588000000000000300e-01 -4.709761384792647831e-01
-2.586999999999999855e-01 -4.708371779973786198e-01
-2.585999999999999965e-01 -4.706981609414237488e-01
-2.584999999999999520e-01 -4.705590873393819540e-01
-2.583999999999999631e-01 -4.704199572192427903e-01
-2.582999999999999741e-01 -4.702807706090028628e-01
-2.581999999999999851e-01 -4.701415275366663815e-01
-2.580999999999999961e-01 -4.700022280302448840e-01
-2.580000000000000071e-01 -4.698628721177573464e-01
-2.579000000000000181e-01 -4.697234598272298500e-01
-2.578000000000000291e-01 -4.695839911866958039e-01
-2.576999999999999846e-01 -4.694444662241961108e-01
-2.575999999999999956e-01 -4.693048849677787238e-01
-2.574999999999999512e-01 -4.691652474454989785e-01
-2.573999999999999622e-01 -4.690255536854192608e-01
-2.572999999999999732e-01 -4.688858037156091729e-01
-2.571999999999999842e-01 -4.687459975641455334e-01
-2.570999999999999952e-01 -4.686061352591123219e-01
-2.570000000000000062e-01 -4.684662168286005679e-01
-2.569000000000000172e-01 -4.683262423007083508e-01
-2.568000000000000282e-01 -4.681862117035408555e-01
-2.566999999999999837e-01 -4.680461250652103167e-01
-2.565999999999999948e-01 -4.679059824138360746e-01
-2.564999999999999503e-01 -4.677657837775442973e-01
-2.563999999999999613e-01 -4.676255291844683137e-01
-2.562999999999999723e-01 -4.674852186627482253e-01
-2.561999999999999833e-01 -4.673448522405312389e-01
-2.560999999999999943e-01 -4.672044299459713890e-01
-2.560000000000000053e-01 -4.670639518072294272e-01
-2.559000000000000163e-01 -4.669234178524733214e-01
-2.558000000000000274e-01 -4.667828281098774790e-01
-2.556999999999999829e-01 -4.666421826076234125e-01
-2.555999999999999939e-01 -4.665014813738993515e-01
-2.554999999999999494e-01 -4.663607244369002425e-01
-2.553999999999999604e-01 -4.662199118248279706e-01
-2.552999999999999714e-01 -4.660790435658908604e-01
-2.551999999999999824e-01 -4.659381196883040643e-01
-2.550999999999999934e-01 -4.657971402202895628e-01
-2.550000000000000044e-01 -4.656561051900756087e-01
-2.549000000000000155e-01 -4.655150146258974497e-01
-2.548000000000000265e-01 -4.653738685559968835e-01
-2.546999999999999820e-01 -4.652326670086220362e-01
-2.545999999999999930e-01 -4.650914100120281391e-01
-2.544999999999999485e-01 -4.649500975944763081e-01
-2.543999999999999595e-01 -4.648087297842347088e-01
-2.542999999999999705e-01 -4.646673066095777238e-01
-2.541999999999999815e-01 -4.645258280987863420e-01
-2.540999999999999925e-01 -4.643842942801477691e-01
-2.540000000000000036e-01 -4.642427051819560946e-01
-2.539000000000000146e-01 -4.641010608325113473e-01
-2.538000000000000256e-01 -4.639593612601200512e-01
-2.536999999999999811e-01 -4.638176064930953912e-01
-2.535999999999999921e-01 -4.636757965597565478e-01
-2.534999999999999476e-01 -4.635339314884291406e-01
-2.533999999999999586e-01 -4.633920113074452285e-01
-2.532999999999999696e-01 -4.632500360451429211e-01
-2.531999999999999806e-01 -4.631080057298667119e-01
-2.530999999999999917e-01 -4.629659203899672004e-01
-2.530000000000000027e-01 -4.628237800538012592e-01
-2.529000000000000137e-01 -4.626815847497320888e-01
-2.528000000000000247e-01 -4.625393345061287742e-01
-2.526999999999999802e-01 -4.623970293513666174e-01
-2.525999999999999912e-01 -4.622546693138273599e-01
-2.524999999999999467e-01 -4.621122544218982386e-01
-2.523999999999999577e-01 -4.619697847039733185e-01
-2.522999999999999687e-01 -4.618272601884518824e-01
-2.521999999999999797e-01 -4.616846809037399302e-01
-2.520999999999999908e-01 -4.615420468782490682e-01
-2.520000000000000018e-01 -4.613993581403971200e-01
-2.519000000000000128e-01 -4.612566147186075716e-01
-2.518000000000000238e-01 -4.611138166413101258e-01
-2.516999999999999793e-01 -4.609709639369403145e-01
-2.515999999999999903e-01 -4.608280566339396089e-01
-2.515000000000000013e-01 -4.606850947607551983e-01
-2.513999999999999568e-01 -4.605420783458401002e-01
-2.512999999999999678e-01 -4.603990074176536051e-01
-2.511999999999999789e-01 -4.602558820046603327e-01
-2.510999999999999899e-01 -4.601127021353307311e-01
-2.510000000000000009e-01 -4.599694678381412993e-01
-2.509000000000000119e-01 -4.598261791415740318e-01
-2.508000000000000229e-01 -4.596828360741164743e-01
-2.506999999999999784e-01 -4.595394386642623896e-01
-2.505999999999999894e-01 -4.593959869405107588e-01
-2.505000000000000004e-01 -4.592524809313665024e-01
-2.503999999999999559e-01 -4.591089206653398147e-01
-2.502999999999999670e-01 -4.589653061709469406e-01
-2.501999999999999780e-01 -4.588216374767092876e-01
-2.500999999999999890e-01 -4.586779146111542582e-01
-2.500000000000000000e-01 -4.585341376028143068e-01
-2.499000000000000110e-01 -4.583903064802278271e-01
-2.497999999999999665e-01 -4.582464212719383201e-01
-2.496999999999999775e-01 -4.581024820064953373e-01
-2.495999999999999885e-01 -4.579584887124533155e-01
-2.494999999999999996e-01 -4.578144414183722422e-01
-2.494000000000000106e-01 -4.576703401528178783e-01
-2.492999999999999661e-01 -4.575261849443608142e-01
-2.491999999999999771e-01 -4.573819758215774134e-01
-2.490999999999999881e-01 -4.572377128130493684e-01
-2.489999999999999991e-01 -4.570933959473634234e-01
-2.489000000000000101e-01 -4.569490252531118180e-01
-2.487999999999999656e-01 -4.568046007588919544e-01
-2.486999999999999766e-01 -4.566601224933066749e-01
-2.485999999999999877e-01 -4.565155904849640400e-01
-2.484999999999999987e-01 -4.563710047624770505e-01
-2.484000000000000097e-01 -4.562263653544642028e-01
-2.482999999999999652e-01 -4.560816722895488784e-01
-2.481999999999999762e-01 -4.559369255963598988e-01
-2.480999999999999872e-01 -4.557921253035311371e-01
-2.479999999999999982e-01 -4.556472714397014068e-01
-2.479000000000000092e-01 -4.555023640335146839e-01
-2.477999999999999647e-01 -4.553574031136199962e-01
-2.476999999999999758e-01 -4.552123887086716447e-01
-2.475999999999999868e-01 -4.550673208473285380e-01
-2.474999999999999978e-01 -4.549221995582548583e-01
-2.474000000000000088e-01 -4.547770248701197282e-01
-2.472999999999999643e-01 -4.546317968115970998e-01
-2.471999999999999753e-01 -4.544865154113660322e-01
-2.470999999999999863e-01 -4.543411806981102474e-01
-2.469999999999999973e-01 -4.541957927005186857e-01
-2.469000000000000083e-01 -4.540503514472848390e-01
-2.467999999999999639e-01 -4.539048569671071953e-01
-2.466999999999999749e-01 -4.537593092886890722e-01
-2.465999999999999859e-01 -4.536137084407387277e-01
-2.464999999999999969e-01 -4.534680544519686940e-01
-2.464000000000000079e-01 -4.533223473510968327e-01
-2.462999999999999634e-01 -4.531765871668454460e-01
-2.461999999999999744e-01 -4.530307739279416657e-01
-2.460999999999999854e-01 -4.528849076631173420e-01
-2.459999999999999964e-01 -4.527389884011087107e-01
-2.459000000000000075e-01 -4.525930161706570032e-01
-2.457999999999999630e-01 -4.524469910005078366e-01
-2.456999999999999740e-01 -4.523009129194117128e-01
-2.455999999999999850e-01 -4.521547819561234638e-01
-2.454999999999999960e-01 -4.520085981394025842e-01
-2.454000000000000070e-01 -4.518623614980131764e-01
-2.452999999999999625e-01 -4.517160720607235058e-01
-2.451999999999999735e-01 -4.515697298563070561e-01
-2.450999999999999845e-01 -4.514233349135410855e-01
-2.449999999999999956e-01 -4.512768872612076820e-01
-2.449000000000000066e-01 -4.511303869280932077e-01
-2.447999999999999621e-01 -4.509838339429885767e-01
-2.446999999999999731e-01 -4.508372283346889220e-01
-2.445999999999999841e-01 -4.506905701319940949e-01
-2.444999999999999951e-01 -4.505438593637078326e-01
-2.444000000000000061e-01 -4.503970960586385353e-01
-2.442999999999999616e-01 -4.502502802455986552e-01
-2.441999999999999726e-01 -4.501034119534053635e-01
-2.440999999999999837e-01 -4.499564912108796055e-01
-2.439999999999999947e-01 -4.498095180468469345e-01
-2.439000000000000057e-01 -4.496624924901368447e-01
-2.437999999999999612e-01 -4.495154145695831605e-01
-2.436999999999999722e-01 -4.493682843140241467e-01
-2.435999999999999832e-01 -4.492211017523017880e-01
-2.434999999999999942e-01 -4.490738669132623984e-01
-2.434000000000000052e-01 -4.489265798257565110e-01
-2.432999999999999607e-01 -4.487792405186384892e-01
-2.431999999999999718e-01 -4.486318490207671927e-01
-2.430999999999999828e-01 -4.484844053610051451e-01
-2.429999999999999938e-01 -4.483369095682191441e-01
-2.429000000000000048e-01 -4.481893616712798734e-01
-2.427999999999999603e-01 -4.480417616990619023e-01
-2.426999999999999713e-01 -4.478941096804441857e-01
-2.425999999999999823e-01 -4.477464056443091756e-01
-2.424999999999999933e-01 -4.475986496195435427e-01
-2.424000000000000044e-01 -4.474508416350377327e-01
-2.423000000000000154e-01 -4.473029817196861324e-01
-2.421999999999999709e-01 -4.471550699023867925e-01
-2.420999999999999819e-01 -4.470071062120420935e-01
-2.419999999999999929e-01 -4.468590906775577465e-01
-2.419000000000000039e-01 -4.467110233278435150e-01
-2.418000000000000149e-01 -4.465629041918129927e-01
-2.416999999999999704e-01 -4.464147332983831040e-01
-2.415999999999999814e-01 -4.462665106764752698e-01
-2.414999999999999925e-01 -4.461182363550140195e-01
-2.414000000000000035e-01 -4.459699103629277128e-01
-2.413000000000000145e-01 -4.458215327291485952e-01
-2.411999999999999700e-01 -4.456731034826121873e-01
-2.410999999999999810e-01 -4.455246226522582287e-01
-2.409999999999999920e-01 -4.453760902670294564e-01
-2.409000000000000030e-01 -4.452275063558726043e-01
-2.408000000000000140e-01 -4.450788709477378480e-01
-2.406999999999999695e-01 -4.449301840715787493e-01
-2.405999999999999805e-01 -4.447814457563528112e-01
-2.404999999999999916e-01 -4.446326560310209230e-01
-2.404000000000000026e-01 -4.444838149245470826e-01
-2.403000000000000136e-01 -4.443349224658991736e-01
-2.401999999999999691e-01 -4.441859786840482993e-01
-2.400999999999999801e-01 -4.440369836079691712e-01
-2.399999999999999911e-01 -4.438879372666399425e-01
-2.399000000000000021e-01 -4.437388396890419306e-01
-2.398000000000000131e-01 -4.435896909041598946e-01
-2.396999999999999686e-01 -4.434404909409820350e-01
-2.395999999999999797e-01 -4.432912398284998834e-01
-2.394999999999999907e-01 -4.431419375957082463e-01
-2.394000000000000017e-01 -4.429925842716050388e-01
-2.393000000000000127e-01 -4.428431798851917289e-01
-2.391999999999999682e-01 -4.426937244654727821e-01
-2.390999999999999792e-01 -4.425442180414561610e-01
-2.389999999999999902e-01 -4.423946606421527705e-01
-2.389000000000000012e-01 -4.422450522965769015e-01
-2.388000000000000123e-01 -4.420953930337458426e-01
-2.386999999999999678e-01 -4.419456828826799910e-01
-2.385999999999999788e-01 -4.417959218724032411e-01
-2.384999999999999898e-01 -4.416461100319420408e-01
-2.384000000000000008e-01 -4.414962473903264462e-01
-2.383000000000000118e-01 -4.413463339765891225e-01
-2.381999999999999673e-01 -4.411963698197659545e-01
-2.380999999999999783e-01 -4.410463549488961021e-01
-2.379999999999999893e-01 -4.408962893930213345e-01
-2.379000000000000004e-01 -4.407461731811865846e-01
-2.378000000000000114e-01 -4.405960063424397832e-01
-2.376999999999999669e-01 -4.404457889058315812e-01
-2.375999999999999779e-01 -4.402955209004158488e-01
-2.374999999999999889e-01 -4.401452023552492321e-01
-2.373999999999999999e-01 -4.399948332993910416e-01
-2.373000000000000109e-01 -4.398444137619038630e-01
-2.371999999999999664e-01 -4.396939437718527244e-01
-2.370999999999999774e-01 -4.395434233583057071e-01
-2.369999999999999885e-01 -4.393928525503335569e-01
-2.368999999999999995e-01 -4.392422313770100173e-01
-2.368000000000000105e-01 -4.390915598674112741e-01
-2.366999999999999660e-01 -4.389408380506163443e-01
-2.365999999999999770e-01 -4.387900659557071870e-01
-2.364999999999999880e-01 -4.386392436117683147e-01
-2.363999999999999990e-01 -4.384883710478867935e-01
-2.363000000000000100e-01 -4.383374482931524097e-01
-2.361999999999999655e-01 -4.381864753766575027e-01
-2.360999999999999766e-01 -4.380354523274975764e-01
-2.359999999999999876e-01 -4.378843791747698555e-01
-2.358999999999999986e-01 -4.377332559475748397e-01
-2.358000000000000096e-01 -4.375820826750151937e-01
-2.356999999999999651e-01 -4.374308593861961914e-01
-2.355999999999999761e-01 -4.372795861102257708e-01
-2.354999999999999871e-01 -4.371282628762142575e-01
-2.353999999999999981e-01 -4.369768897132744745e-01
-2.353000000000000091e-01 -4.368254666505217432e-01
-2.351999999999999647e-01 -4.366739937170734942e-01
-2.350999999999999757e-01 -4.365224709420501004e-01
-2.349999999999999867e-01 -4.363708983545740439e-01
-2.348999999999999977e-01 -4.362192759837701383e-01
-2.348000000000000087e-01 -4.360676038587656400e-01
-2.346999999999999642e-01 -4.359158820086899144e-01
-2.345999999999999752e-01 -4.357641104626752138e-01
-2.344999999999999862e-01 -4.356122892498554555e-01
-2.343999999999999972e-01 -4.354604183993672772e-01
-2.343000000000000083e-01 -4.353084979403493149e-01
-2.341999999999999638e-01 -4.351565279019422028e-01
-2.340999999999999748e-01 -4.350045083132895729e-01
-2.339999999999999858e-01 -4.348524392035365560e-01
-2.338999999999999968e-01 -4.347003206018306698e-01
-2.338000000000000078e-01 -4.345481525373216525e-01
-2.336999999999999633e-01 -4.343959350391611296e-01
-2.335999999999999743e-01 -4.342436681365033357e-01
-2.334999999999999853e-01 -4.340913518585040598e-01
-2.333999999999999964e-01 -4.339389862343215332e-01
-2.333000000000000074e-01 -4.337865712931158746e-01
-2.331999999999999629e-01 -4.336341070640492013e-01
-2.330999999999999739e-01 -4.334815935762857397e-01
-2.329999999999999849e-01 -4.333290308589918260e-01
-2.328999999999999959e-01 -4.331764189413355726e-01
-2.328000000000000069e-01 -4.330237578524870901e-01
-2.326999999999999624e-01 -4.328710476216183212e-01
-2.325999999999999734e-01 -4.327182882779036510e-01
-2.324999999999999845e-01 -4.325654798505186860e-01
-2.323999999999999955e-01 -4.324126223686412529e-01
-2.323000000000000065e-01 -4.322597158614510104e-01
-2.321999999999999620e-01 -4.321067603581292826e-01
-2.320999999999999730e-01 -4.319537558878595029e-01
-2.319999999999999840e-01 -4.318007024798268811e-01
-2.318999999999999950e-01 -4.316476001632180703e-01
-2.318000000000000060e-01 -4.314944489672218331e-01
-2.316999999999999615e-01 -4.313412489210284861e-01
-2.315999999999999726e-01 -4.311880000538301227e-01
-2.314999999999999836e-01 -4.310347023948205569e-01
-2.313999999999999946e-01 -4.308813559731953235e-01
-2.313000000000000056e-01 -4.307279608181514563e-01
-2.311999999999999611e-01 -4.305745169588876542e-01
-2.310999999999999721e-01 -4.304210244246046702e-01
-2.309999999999999831e-01 -4.302674832445042563e-01
-2.308999999999999941e-01 -4.301138934477901632e-01
-2.308000000000000052e-01 -4.299602550636673626e-01
-2.306999999999999607e-01 -4.298065681213426026e-01
-2.305999999999999717e-01 -4.296528326500243522e-01
-2.304999999999999827e-01 -4.294990486789221906e-01
-2.303999999999999937e-01 -4.293452162372472514e-01
-2.303000000000000047e-01 -4.291913353542124443e-01
-2.301999999999999602e-01 -4.290374060590317340e-01
-2.300999999999999712e-01 -4.288834283809208614e-01
-2.299999999999999822e-01 -4.287294023490967887e-01
-2.298999999999999932e-01 -4.285753279927778103e-01
-2.298000000000000043e-01 -4.284212053411838306e-01
-2.296999999999999598e-01 -4.282670344235356974e-01
-2.295999999999999708e-01 -4.281128152690561461e-01
-2.294999999999999818e-01 -4.279585479069686893e-01
-2.293999999999999928e-01 -4.278042323664986157e-01
-2.293000000000000038e-01 -4.276498686768720470e-01
-2.291999999999999593e-01 -4.274954568673166033e-01
-2.290999999999999703e-01 -4.273409969670612374e-01
-2.289999999999999813e-01 -4.271864890053357899e-01
-2.288999999999999924e-01 -4.270319330113716561e-01
-2.288000000000000034e-01 -4.268773290144011190e-01
-2.287000000000000144e-01 -4.267226770436579053e-01
-2.285999999999999699e-01 -4.265679771283764077e-01
-2.284999999999999809e-01 -4.264132292977928507e-01
-2.283999999999999919e-01 -4.262584335811440139e-01
-2.283000000000000029e-01 -4.261035900076678984e-01
-2.282000000000000139e-01 -4.259486986066035596e-01
-2.280999999999999694e-01 -4.257937594071911636e-01
-2.279999999999999805e-01 -4.256387724386718197e-01
-2.278999999999999915e-01 -4.254837377302878032e-01
-2.278000000000000025e-01 -4.253286553112821666e-01
-2.277000000000000135e-01 -4.251735252108990171e-01
-2.275999999999999690e-01 -4.250183474583834053e-01
-2.274999999999999800e-01 -4.248631220829815480e-01
-2.273999999999999910e-01 -4.247078491139401613e-01
-2.273000000000000020e-01 -4.245525285805069604e-01
-2.272000000000000131e-01 -4.243971605119308266e-01
-2.270999999999999686e-01 -4.242417449374610849e-01
-2.269999999999999796e-01 -4.240862818863483374e-01
-2.268999999999999906e-01 -4.239307713878435746e-01
-2.268000000000000016e-01 -4.237752134711989527e-01
-2.267000000000000126e-01 -4.236196081656670720e-01
-2.265999999999999681e-01 -4.234639555005014211e-01
-2.264999999999999791e-01 -4.233082555049563767e-01
-2.263999999999999901e-01 -4.231525082082869260e-01
-2.263000000000000012e-01 -4.229967136397487226e-01
-2.262000000000000122e-01 -4.228408718285981416e-01
-2.260999999999999677e-01 -4.226849828040920576e-01
-2.259999999999999787e-01 -4.225290465954884001e-01
-2.258999999999999897e-01 -4.223730632320454315e-01
-2.258000000000000007e-01 -4.222170327430219139e-01
-2.257000000000000117e-01 -4.220609551576775531e-01
-2.255999999999999672e-01 -4.219048305052722214e-01
-2.254999999999999782e-01 -4.217486588150666793e-01
-2.253999999999999893e-01 -4.215924401163221313e-01
-2.253000000000000003e-01 -4.214361744383001707e-01
-2.252000000000000113e-01 -4.212798618102630566e-01
-2.250999999999999668e-01 -4.211235022614732704e-01
-2.249999999999999778e-01 -4.209670958211940706e-01
-2.248999999999999888e-01 -4.208106425186889932e-01
-2.247999999999999998e-01 -4.206541423832221294e-01
-2.247000000000000108e-01 -4.204975954440575703e-01
-2.245999999999999663e-01 -4.203410017304602952e-01
-2.244999999999999774e-01 -4.201843612716952836e-01
-2.243999999999999884e-01 -4.200276740970282363e-01
-2.242999999999999994e-01 -4.198709402357247988e-01
-2.242000000000000104e-01 -4.197141597170510607e-01
-2.240999999999999659e-01 -4.195573325702733336e-01
-2.239999999999999769e-01 -4.194004588246585952e-01
-2.238999999999999879e-01 -4.192435385094736011e-01
-2.237999999999999989e-01 -4.190865716539854957e-01
-2.237000000000000099e-01 -4.189295582874617008e-01
-2.235999999999999654e-01 -4.187724984391696381e-01
-2.234999999999999765e-01 -4.186153921383773957e-01
-2.233999999999999875e-01 -4.184582394143525619e-01
-2.232999999999999985e-01 -4.183010402963634466e-01
-2.232000000000000095e-01 -4.181437948136780824e-01
-2.230999999999999650e-01 -4.179865029955647238e-01
-2.229999999999999760e-01 -4.178291648712919026e-01
-2.228999999999999870e-01 -4.176717804701280401e-01
-2.227999999999999980e-01 -4.175143498213416127e-01
-2.227000000000000091e-01 -4.173568729542010414e-01
-2.225999999999999646e-01 -4.171993498979749138e-01
-2.224999999999999756e-01 -4.170417806819319839e-01
-2.223999999999999866e-01 -4.168841653353406174e-01
-2.222999999999999976e-01 -4.167265038874691241e-01
-2.222000000000000086e-01 -4.165687963675862027e-01
-2.220999999999999641e-01 -4.164110428049599411e-01
-2.219999999999999751e-01 -4.162532432288587603e-01
-2.218999999999999861e-01 -4.160953976685507483e-01
-2.217999999999999972e-01 -4.159375061533037710e-01
-2.217000000000000082e-01 -4.157795687123859163e-01
-2.215999999999999637e-01 -4.156215853750644951e-01
-2.214999999999999747e-01 -4.154635561706073177e-01
-2.213999999999999857e-01 -4.153054811282815839e-01
-2.212999999999999967e-01 -4.151473602773542715e-01
-2.212000000000000077e-01 -4.149891936470922471e-01
-2.210999999999999632e-01 -4.148309812667618779e-01
-2.209999999999999742e-01 -4.146727231656297530e-01
-2.208999999999999853e-01 -4.145144193729616844e-01
-2.207999999999999963e-01 -4.143560699180233176e-01
-2.207000000000000073e-01 -4.141976748300799649e-01
-2.205999999999999628e-01 -4.140392341383964947e-01
-2.204999999999999738e-01 -4.138807478722377753e-01
-2.203999999999999848e-01 -4.137222160608678423e-01
-2.202999999999999958e-01 -4.135636387335505093e-01
-2.202000000000000068e-01 -4.134050159195492014e-01
-2.200999999999999623e-01 -4.132463476481267328e-01
-2.199999999999999734e-01 -4.130876339485458626e-01
-2.198999999999999844e-01 -4.129288748500684059e-01
-2.197999999999999954e-01 -4.127700703819558448e-01
-2.197000000000000064e-01 -4.126112205734691618e-01
-2.195999999999999619e-01 -4.124523254538688954e-01
-2.194999999999999729e-01 -4.122933850524149180e-01
-2.193999999999999839e-01 -4.121343993983666021e-01
-2.192999999999999949e-01 -4.119753685209826544e-01
-2.192000000000000060e-01 -4.118162924495212263e-01
-2.190999999999999615e-01 -4.116571712132398586e-01
-2.189999999999999725e-01 -4.114980048413954261e-01
-2.188999999999999835e-01 -4.113387933632441928e-01
-2.187999999999999945e-01 -4.111795368080417012e-01
-2.187000000000000055e-01 -4.110202352050427166e-01
-2.185999999999999610e-01 -4.108608885835014490e-01
-2.184999999999999720e-01 -4.107014969726714426e-01
-2.183999999999999830e-01 -4.105420604018052422e-01
-2.182999999999999940e-01 -4.103825789001546709e-01
-2.182000000000000051e-01 -4.102230524969709968e-01
-2.180999999999999606e-01 -4.100634812215043778e-01
-2.179999999999999716e-01 -4.099038651030044167e-01
-2.178999999999999826e-01 -4.097442041707199389e-01
-2.177999999999999936e-01 -4.095844984538984934e-01
-2.177000000000000046e-01 -4.094247479817871849e-01
-2.175999999999999601e-01 -4.092649527836317858e-01
-2.174999999999999711e-01 -4.091051128886777910e-01
-2.173999999999999821e-01 -4.089452283261692522e-01
-2.172999999999999932e-01 -4.087852991253493884e-01
-2.172000000000000042e-01 -4.086253253154606413e-01
-2.170999999999999597e-01 -4.084653069257441205e-01
-2.169999999999999707e-01 -4.083052439854404358e-01
-2.168999999999999817e-01 -4.081451365237888096e-01
-2.167999999999999927e-01 -4.079849845700274091e-01
-2.167000000000000037e-01 -4.078247881533936803e-01
-2.165999999999999592e-01 -4.076645473031235145e-01
-2.164999999999999702e-01 -4.075042620484523037e-01
-2.163999999999999813e-01 -4.073439324186138855e-01
-2.162999999999999923e-01 -4.071835584428411536e-01
-2.162000000000000033e-01 -4.070231401503657809e-01
-2.160999999999999588e-01 -4.068626775704183851e-01
-2.159999999999999698e-01 -4.067021707322284185e-01
-2.158999999999999808e-01 -4.065416196650241121e-01
-2.157999999999999918e-01 -4.063810243980324199e-01
-2.157000000000000028e-01 -4.062203849604791306e-01
-2.156000000000000139e-01 -4.060597013815887557e-01
-2.154999999999999694e-01 -4.058989736905845302e-01
-2.153999999999999804e-01 -4.057382019166885234e-01
-2.152999999999999914e-01 -4.055773860891215277e-01
-2.152000000000000024e-01 -4.054165262371028922e-01
-2.151000000000000134e-01 -4.052556223898506893e-01
-2.149999999999999689e-01 -4.050946745765814372e-01
-2.148999999999999799e-01 -4.049336828265107657e-01
-2.147999999999999909e-01 -4.047726471688525840e-01
-2.147000000000000020e-01 -4.046115676328194688e-01
-2.146000000000000130e-01 -4.044504442476225536e-01
-2.144999999999999685e-01 -4.042892770424714177e-01
-2.143999999999999795e-01 -4.041280660465745855e-01
-2.142999999999999905e-01 -4.039668112891388052e-01
-2.142000000000000015e-01 -4.038055127993693261e-01
-2.141000000000000125e-01 -4.036441706064699542e-01
-2.139999999999999680e-01 -4.034827847396429967e-01
-2.138999999999999790e-01 -4.033213552280894287e-01
-2.137999999999999901e-01 -4.031598821010081712e-01
-2.137000000000000011e-01 -4.029983653875969796e-01
-2.136000000000000121e-01 -4.028368051170519992e-01
-2.134999999999999676e-01 -4.026752013185674328e-01
-2.133999999999999786e-01 -4.025135540213363727e-01
-2.132999999999999896e-01 -4.023518632545497464e-01
-2.132000000000000006e-01 -4.021901290473972601e-01
-2.131000000000000116e-01 -4.020283514290667326e-01
-2.129999999999999671e-01 -4.018665304287441509e-01
-2.128999999999999782e-01 -4.017046660756141696e-01
-2.127999999999999892e-01 -4.015427583988593896e-01
-2.127000000000000002e-01 -4.013808074276608573e-01
-2.126000000000000112e-01 -4.012188131911976763e-01
-2.124999999999999667e-01 -4.010567757186473958e-01
-2.123999999999999777e-01 -4.008946950391856778e-01
-2.122999999999999887e-01 -4.007325711819862413e-01
-2.121999999999999997e-01 -4.005704041762211398e-01
-2.121000000000000107e-01 -4.004081940510605397e-01
-2.119999999999999662e-01 -4.002459408356726644e-01
-2.118999999999999773e-01 -4.000836445592239610e-01
-2.117999999999999883e-01 -3.999213052508791000e-01
-2.116999999999999993e-01 -3.997589229398005872e-01
-2.116000000000000103e-01 -3.995964976551489856e-01
-2.114999999999999658e-01 -3.994340294260830260e-01
-2.113999999999999768e-01 -3.992715182817596631e-01
-2.112999999999999878e-01 -3.991089642513336311e-01
-2.111999999999999988e-01 -3.989463673639574992e-01
-2.111000000000000099e-01 -3.987837276487823934e-01
-2.109999999999999654e-01 -3.986210451349566086e-01
-2.108999999999999764e-01 -3.984583198516272184e-01
-2.107999999999999874e-01 -3.982955518279386320e-01
-2.106999999999999984e-01 -3.981327410930334820e-01
-2.106000000000000094e-01 -3.979698876760521808e-01
-2.104999999999999649e-01 -3.978069916061329758e-01
-2.103999999999999759e-01 -3.976440529124122270e-01
-2.102999999999999869e-01 -3.974810716240238517e-01
-2.101999999999999980e-01 -3.973180477700998248e-01
-2.101000000000000090e-01 -3.971549813797697337e-01
-2.099999999999999645e-01 -3.969918724821609457e-01
-2.098999999999999755e-01 -3.968287211063991626e-01
-2.097999999999999865e-01 -3.966655272816069777e-01
-2.096999999999999975e-01 -3.965022910369055964e-01
-2.096000000000000085e-01 -3.963390124014132265e-01
-2.094999999999999640e-01 -3.961756914042460220e-01
-2.093999999999999750e-01 -3.960123280745183050e-01
-2.092999999999999861e-01 -3.958489224413416219e-01
-2.091999999999999971e-01 -3.956854745338250767e-01
-2.091000000000000081e-01 -3.955219843810756086e-01
-2.089999999999999636e-01 -3.953584520121979362e-01
-2.088999999999999746e-01 -3.951948774562942246e-01
-2.087999999999999856e-01 -3.950312607424643629e-01
-2.086999999999999966e-01 -3.948676018998055759e-01
-2.086000000000000076e-01 -3.947039009574128121e-01
-2.084999999999999631e-01 -3.945401579443785778e-01
-2.083999999999999742e-01 -3.943763728897930476e-01
-2.082999999999999852e-01 -3.942125458227436763e-01
-2.081999999999999962e-01 -3.940486767723155315e-01
-2.081000000000000072e-01 -3.938847657675911274e-01
-2.079999999999999627e-01 -3.937208128376504801e-01
-2.078999999999999737e-01 -3.935568180115711079e-01
-2.077999999999999847e-01 -3.933927813184277533e-01
-2.076999999999999957e-01 -3.932287027872929386e-01
-2.076000000000000068e-01 -3.930645824472362992e-01
-2.074999999999999623e-01 -3.929004203273248064e-01
-2.073999999999999733e-01 -3.927362164566230440e-01
-2.072999999999999843e-01 -3.925719708641928762e-01
-2.071999999999999953e-01 -3.924076835790935025e-01
-2.071000000000000063e-01 -3.922433546303812912e-01
-2.069999999999999618e-01 -3.920789840471100018e-01
-2.068999999999999728e-01 -3.919145718583308957e-01
-2.067999999999999838e-01 -3.917501180930922366e-01
-2.066999999999999948e-01 -3.915856227804395684e-01
-2.066000000000000059e-01 -3.914210859494158257e-01
-2.064999999999999614e-01 -3.912565076290610011e-01
-2.063999999999999724e-01 -3.910918878484125338e-01
-2.062999999999999834e-01 -3.909272266365046433e-01
-2.061999999999999944e-01 -3.907625240223692176e-01
-2.061000000000000054e-01 -3.905977800350349805e-01
-2.059999999999999609e-01 -3.904329947035276582e-01
-2.058999999999999719e-01 -3.902681680568706457e-01
-2.057999999999999829e-01 -3.901033001240840070e-01
-2.056999999999999940e-01 -3.899383909341849752e-01
-2.056000000000000050e-01 -3.897734405161879523e-01
-2.054999999999999605e-01 -3.896084488991042871e-01
-2.053999999999999715e-01 -3.894434161119426085e-01
-2.052999999999999825e-01 -3.892783421837082147e-01
-2.051999999999999935e-01 -3.891132271434036283e-01
-2.051000000000000045e-01 -3.889480710200285407e-01
-2.049999999999999600e-01 -3.887828738425790909e-01
-2.048999999999999710e-01 -3.886176356400491416e-01
-2.047999999999999821e-01 -3.884523564414288366e-01
-2.046999999999999931e-01 -3.882870362757055438e-01
-2.046000000000000041e-01 -3.881216751718635782e-01
-2.044999999999999596e-01 -3.879562731588839242e-01
-2.043999999999999706e-01 -3.877908302657448458e-01
-2.042999999999999816e-01 -3.876253465214209992e-01
-2.041999999999999926e-01 -3.874598219548843758e-01
-2.041000000000000036e-01 -3.872942565951035254e-01
-2.039999999999999591e-01 -3.871286504710436671e-01
-2.038999999999999702e-01 -3.869630036116672445e-01
-2.037999999999999812e-01 -3.867973160459332593e-01
-2.036999999999999922e-01 -3.866315878027974384e-01
-2.036000000000000032e-01 -3.864658189112122333e-01
-2.034999999999999587e-01 -3.863000094001270424e-01
-2.033999999999999697e-01 -3.861341592984879889e-01
-2.032999999999999807e-01 -3.859682686352376990e-01
-2.031999999999999917e-01 -3.858023374393154126e-01
-2.031000000000000028e-01 -3.856363657396575384e-01
-2.029999999999999583e-01 -3.854703535651966551e-01
-2.028999999999999693e-01 -3.853043009448622880e-01
-2.027999999999999803e-01 -3.851382079075802989e-01
-2.026999999999999913e-01 -3.849720744822736074e-01
-2.026000000000000023e-01 -3.848059006978613028e-01
-2.025000000000000133e-01 -3.846396865832591994e-01
-2.023999999999999688e-01 -3.844734321673797250e-01
-2.022999999999999798e-01 -3.843071374791320327e-01
-2.021999999999999909e-01 -3.841408025474215004e-01
-2.021000000000000019e-01 -3.839744274011501757e-01
-2.020000000000000129e-01 -3.838080120692165531e-01
-2.018999999999999684e-01 -3.836415565805156858e-01
-2.017999999999999794e-01 -3.834750609639391294e-01
-2.016999999999999904e-01 -3.833085252483747762e-01
-2.016000000000000014e-01 -3.831419494627071320e-01
-2.015000000000000124e-01 -3.829753336358169280e-01
-2.013999999999999679e-01 -3.828086777965813980e-01
-2.012999999999999790e-01 -3.826419819738743344e-01
-2.011999999999999900e-01 -3.824752461965656436e-01
-2.011000000000000010e-01 -3.823084704935218459e-01
-2.010000000000000120e-01 -3.821416548936055757e-01
-2.008999999999999675e-01 -3.819747994256758594e-01
-2.007999999999999785e-01 -3.818079041185883371e-01
-2.006999999999999895e-01 -3.816409690011945410e-01
-2.006000000000000005e-01 -3.814739941023425618e-01
-2.005000000000000115e-01 -3.813069794508766042e-01
-2.003999999999999670e-01 -3.811399250756372092e-01
-2.002999999999999781e-01 -3.809728310054612543e-01
-2.001999999999999891e-01 -3.808056972691816200e-01
-2.001000000000000001e-01 -3.806385238956276340e-01
-2.000000000000000111e-01 -3.804713109136246274e-01
-1.998999999999999666e-01 -3.803040583519941564e-01
-1.997999999999999776e-01 -3.801367662395541691e-01
-1.996999999999999886e-01 -3.799694346051183946e-01
-1.995999999999999996e-01 -3.798020634774970650e-01
-1.995000000000000107e-01 -3.796346528854962488e-01
-1.993999999999999662e-01 -3.794672028579181289e-01
-1.992999999999999772e-01 -3.792997134235612244e-01
-1.991999999999999882e-01 -3.791321846112200578e-01
-1.990999999999999992e-01 -3.789646164496849323e-01
-1.990000000000000102e-01 -3.787970089677424879e-01
-1.988999999999999657e-01 -3.786293621941753118e-01
-1.987999999999999767e-01 -3.784616761577620503e-01
-1.986999999999999877e-01 -3.782939508872772971e-01
-1.985999999999999988e-01 -3.781261864114914828e-01
-1.985000000000000098e-01 -3.779583827591712630e-01
-1.983999999999999653e-01 -3.777905399590791302e-01
-1.982999999999999763e-01 -3.776226580399735799e-01
-1.981999999999999873e-01 -3.774547370306089999e-01
-1.980999999999999983e-01 -3.772867769597354481e-01
-1.980000000000000093e-01 -3.771187778560993742e-01
-1.978999999999999648e-01 -3.769507397484425648e-01
-1.977999999999999758e-01 -3.767826626655031985e-01
-1.976999999999999869e-01 -3.766145466360149019e-01
-1.975999999999999979e-01 -3.764463916887072492e-01
-1.975000000000000089e-01 -3.762781978523057624e-01
-1.973999999999999644e-01 -3.761099651555313561e-01
-1.972999999999999754e-01 -3.759416936271013920e-01
-1.971999999999999864e-01 -3.757733832957285691e-01
-1.970999999999999974e-01 -3.756050341901213674e-01
-1.970000000000000084e-01 -3.754366463389840480e-01
-1.968999999999999639e-01 -3.752682197710165424e-01
-1.967999999999999750e-01 -3.750997545149148960e-01
-1.966999999999999860e-01 -3.749312505993702693e-01
-1.965999999999999970e-01 -3.747627080530698263e-01
-1.965000000000000080e-01 -3.745941269046964561e-01
-1.963999999999999635e-01 -3.744255071829283299e-01
-1.962999999999999745e-01 -3.742568489164398438e-01
-1.961999999999999855e-01 -3.740881521339005644e-01
-1.960999999999999965e-01 -3.739194168639757843e-01
-1.960000000000000075e-01 -3.737506431353265213e-01
-1.958999999999999631e-01 -3.735818309766090195e-01
-1.957999999999999741e-01 -3.734129804164755817e-01
-1.956999999999999851e-01 -3.732440914835737922e-01
-1.955999999999999961e-01 -3.730751642065467388e-01
-1.955000000000000071e-01 -3.729061986140330687e-01
-1.953999999999999626e-01 -3.727371947346669323e-01
-1.952999999999999736e-01 -3.725681525970781505e-01
-1.951999999999999846e-01 -3.723990722298918254e-01
-1.950999999999999956e-01 -3.722299536617285076e-01
-1.950000000000000067e-01 -3.720607969212043065e-01
-1.948999999999999622e-01 -3.718916020369306130e-01
-1.947999999999999732e-01 -3.717223690375145440e-01
-1.946999999999999842e-01 -3.715530979515582755e-01
-1.945999999999999952e-01 -3.713837888076595983e-01
-1.945000000000000062e-01 -3.712144416344115849e-01
-1.943999999999999617e-01 -3.710450564604025336e-01
-1.942999999999999727e-01 -3.708756333142164685e-01
-1.941999999999999837e-01 -3.707061722244325286e-01
-1.940999999999999948e-01 -3.705366732196250790e-01
-1.940000000000000058e-01 -3.703671363283637663e-01
-1.938999999999999613e-01 -3.701975615792137964e-01
-1.937999999999999723e-01 -3.700279490007354344e-01
-1.936999999999999833e-01 -3.698582986214843382e-01
-1.935999999999999943e-01 -3.696886104700113918e-01
-1.935000000000000053e-01 -3.695188845748624273e-01
-1.933999999999999608e-01 -3.693491209645786699e-01
-1.932999999999999718e-01 -3.691793196676970146e-01
-1.931999999999999829e-01 -3.690094807127488608e-01
-1.930999999999999939e-01 -3.688396041282610560e-01
-1.930000000000000049e-01 -3.686696899427556740e-01
-1.928999999999999604e-01 -3.684997381847497366e-01
-1.927999999999999714e-01 -3.683297488827557142e-01
-1.926999999999999824e-01 -3.681597220652808589e-01
-1.925999999999999934e-01 -3.679896577608278152e-01
-1.925000000000000044e-01 -3.678195559978941209e-01
-1.923999999999999599e-01 -3.676494168049722622e-01
-1.922999999999999710e-01 -3.674792402105501732e-01
-1.921999999999999820e-01 -3.673090262431107367e-01
-1.920999999999999930e-01 -3.671387749311315618e-01
-1.920000000000000040e-01 -3.669684863030853728e-01
-1.918999999999999595e-01 -3.667981603874402308e-01
-1.917999999999999705e-01 -3.666277972126589235e-01
-1.916999999999999815e-01 -3.664573968071991872e-01
-1.915999999999999925e-01 -3.662869591995138174e-01
-1.915000000000000036e-01 -3.661164844180505029e-01
-1.913999999999999591e-01 -3.659459724912517697e-01
-1.912999999999999701e-01 -3.657754234475553701e-01
-1.911999999999999811e-01 -3.656048373153936715e-01
-1.910999999999999921e-01 -3.654342141231939345e-01
-1.910000000000000031e-01 -3.652635538993786457e-01
-1.908999999999999586e-01 -3.650928566723645186e-01
-1.907999999999999696e-01 -3.649221224705638811e-01
-1.906999999999999806e-01 -3.647513513223833437e-01
-1.905999999999999917e-01 -3.645805432562244652e-01
-1.905000000000000027e-01 -3.644096983004836976e-01
-1.903999999999999582e-01 -3.642388164835522746e-01
-1.902999999999999692e-01 -3.640678978338160454e-01
-1.901999999999999802e-01 -3.638969423796559743e-01
-1.900999999999999912e-01 -3.637259501494474190e-01
-1.900000000000000022e-01 -3.635549211715606299e-01
-1.898999999999999577e-01 -3.633838554743604732e-01
-1.897999999999999687e-01 -3.632127530862068188e-01
-1.896999999999999797e-01 -3.630416140354539301e-01
-1.895999999999999908e-01 -3.628704383504507969e-01
-1.895000000000000018e-01 -3.626992260595412465e-01
-1.894000000000000128e-01 -3.625279771910636661e-01
-1.892999999999999683e-01 -3.623566917733508363e-01
-1.891999999999999793e-01 -3.621853698347306527e-01
-1.890999999999999903e-01 -3.620140114035252932e-01
-1.890000000000000013e-01 -3.618426165080516621e-01
-1.889000000000000123e-01 -3.616711851766210573e-01
-1.887999999999999678e-01 -3.614997174375395028e-01
-1.886999999999999789e-01 -3.613282133191078604e-01
-1.885999999999999899e-01 -3.611566728496208856e-01
-1.885000000000000009e-01 -3.609850960573684486e-01
-1.884000000000000119e-01 -3.608134829706346469e-01
-1.882999999999999674e-01 -3.606418336176980821e-01
-1.881999999999999784e-01 -3.604701480268319713e-01
-1.880999999999999894e-01 -3.602984262263040360e-01
-1.880000000000000004e-01 -3.601266682443763911e-01
-1.879000000000000115e-01 -3.599548741093054893e-01
-1.877999999999999670e-01 -3.597830438493422323e-01
-1.876999999999999780e-01 -3.596111774927322480e-01
-1.875999999999999890e-01 -3.594392750677152804e-01
-1.875000000000000000e-01 -3.592673366025255222e-01
-1.874000000000000110e-01 -3.590953621253916150e-01
-1.872999999999999665e-01 -3.589233516645364275e-01
-1.871999999999999775e-01 -3.587513052481773879e-01
-1.870999999999999885e-01 -3.585792229045262625e-01
-1.869999999999999996e-01 -3.584071046617888778e-01
-1.869000000000000106e-01 -3.582349505481655649e-01
-1.867999999999999661e-01 -3.580627605918509926e-01
-1.866999999999999771e-01 -3.578905348210341120e-01
-1.865999999999999881e-01 -3.577182732638980456e-01
-1.864999999999999991e-01 -3.575459759486202538e-01
-1.864000000000000101e-01 -3.573736429033724238e-01
-1.862999999999999656e-01 -3.572012741563203586e-01
-1.861999999999999766e-01 -3.570288697356244212e-01
-1.860999999999999877e-01 -3.568564296694389237e-01
-1.859999999999999987e-01 -3.566839539859123498e-01
-1.859000000000000097e-01 -3.565114427131875208e-01
-1.857999999999999652e-01 -3.563388958794011518e-01
-1.856999999999999762e-01 -3.561663135126845181e-01
-1.855999999999999872e-01 -3.559936956411627884e-01
-1.854999999999999982e-01 -3.558210422929551919e-01
-1.854000000000000092e-01 -3.556483534961752402e-01
-1.852999999999999647e-01 -3.554756292789303940e-01
-1.851999999999999758e-01 -3.553028696693226185e-01
-1.850999999999999868e-01 -3.551300746954472731e-01
-1.849999999999999978e-01 -3.549572443853943882e-01
-1.849000000000000088e-01 -3.547843787672476101e-01
-1.847999999999999643e-01 -3.546114778690848679e-01
-1.846999999999999753e-01 -3.544385417189781506e-01
-1.845999999999999863e-01 -3.542655703449933413e-01
-1.844999999999999973e-01 -3.540925637751902721e-01
-1.844000000000000083e-01 -3.539195220376228912e-01
-1.842999999999999639e-01 -3.537464451603389848e-01
-1.841999999999999749e-01 -3.535733331713805661e-01
-1.840999999999999859e-01 -3.534001860987832644e-01
-1.839999999999999969e-01 -3.532270039705768250e-01
-1.839000000000000079e-01 -3.530537868147848868e-01
-1.837999999999999634e-01 -3.528805346594248715e-01
-1.836999999999999744e-01 -3.527072475325083167e-01
-1.835999999999999854e-01 -3.525339254620405982e-01
-1.834999999999999964e-01 -3.523605684760208190e-01
-1.834000000000000075e-01 -3.521871766024420869e-01
-1.832999999999999630e-01 -3.520137498692910705e-01
-1.831999999999999740e-01 -3.518402883045487206e-01
-1.830999999999999850e-01 -3.516667919361894934e-01
-1.829999999999999960e-01 -3.514932607921816277e-01
-1.829000000000000070e-01 -3.513196949004874226e-01
-1.827999999999999625e-01 -3.511460942890626269e-01
-1.826999999999999735e-01 -3.509724589858570498e-01
-1.825999999999999845e-01 -3.507987890188140057e-01
-1.824999999999999956e-01 -3.506250844158707580e-01
-1.824000000000000066e-01 -3.504513452049581312e-01
-1.822999999999999621e-01 -3.502775714140006214e-01
-1.821999999999999731e-01 -3.501037630709168402e-01
-1.820999999999999841e-01 -3.499299202036186274e-01
-1.819999999999999951e-01 -3.497560428400117161e-01
-1.819000000000000061e-01 -3.495821310079953448e-01
-1.817999999999999616e-01 -3.494081847354625903e-01
-1.816999999999999726e-01 -3.492342040503000899e-01
-1.815999999999999837e-01 -3.490601889803882085e-01
-1.814999999999999947e-01 -3.488861395536007048e-01
-1.814000000000000057e-01 -3.487120557978050650e-01
-1.812999999999999612e-01 -3.485379377408623358e-01
-1.811999999999999722e-01 -3.483637854106273468e-01
-1.810999999999999832e-01 -3.481895988349481552e-01
-1.809999999999999942e-01 -3.480153780416666565e-01
-1.809000000000000052e-01 -3.478411230586180847e-01
-1.807999999999999607e-01 -3.476668339136311792e-01
-1.806999999999999718e-01 -3.474925106345285175e-01
-1.805999999999999828e-01 -3.473181532491257384e-01
-1.804999999999999938e-01 -3.471437617852324298e-01
-1.804000000000000048e-01 -3.469693362706511852e-01
-1.802999999999999603e-01 -3.467948767331783255e-01
-1.801999999999999713e-01 -3.466203832006036767e-01
-1.800999999999999823e-01 -3.464458557007104589e-01
-1.799999999999999933e-01 -3.462712942612751754e-01
-1.799000000000000044e-01 -3.460966989100678348e-01
-1.797999999999999599e-01 -3.459220696748518953e-01
-1.796999999999999709e-01 -3.457474065833843757e-01
-1.795999999999999819e-01 -3.455727096634152451e-01
-1.794999999999999929e-01 -3.453979789426880331e-01
-1.794000000000000039e-01 -3.452232144489398857e-01
-1.792999999999999594e-01 -3.450484162099007879e-01
-1.791999999999999704e-01 -3.448735842532946183e-01
-1.790999999999999814e-01 -3.446987186068381503e-01
-1.789999999999999925e-01 -3.445238192982415515e-01
-1.789000000000000035e-01 -3.443488863552084944e-01
-1.787999999999999590e-01 -3.441739198054355464e-01
-1.786999999999999700e-01 -3.439989196766128909e-01
-1.785999999999999810e-01 -3.438238859964239946e-01
-1.784999999999999920e-01 -3.436488187925451077e-01
-1.784000000000000030e-01 -3.434737180926463185e-01
-1.782999999999999585e-01 -3.432985839243904436e-01
-1.781999999999999695e-01 -3.431234163154338046e-01
-1.780999999999999805e-01 -3.429482152934258399e-01
-1.779999999999999916e-01 -3.427729808860091598e-01
-1.779000000000000026e-01 -3.425977131208194360e-01
-1.777999999999999581e-01 -3.424224120254856230e-01
-1.776999999999999691e-01 -3.422470776276300142e-01
-1.775999999999999801e-01 -3.420717099548676865e-01
-1.774999999999999911e-01 -3.418963090348070000e-01
-1.774000000000000021e-01 -3.417208748950494313e-01
-1.772999999999999576e-01 -3.415454075631894626e-01
-1.771999999999999686e-01 -3.413699070668150259e-01
-1.770999999999999797e-01 -3.411943734335064482e-01
-1.769999999999999907e-01 -3.410188066908378945e-01
-1.769000000000000017e-01 -3.408432068663760917e-01
-1.767999999999999572e-01 -3.406675739876808273e-01
-1.766999999999999682e-01 -3.404919080823051170e-01
-1.765999999999999792e-01 -3.403162091777949261e-01
-1.764999999999999902e-01 -3.401404773016892258e-01
-1.764000000000000012e-01 -3.399647124815198262e-01
-1.762999999999999567e-01 -3.397889147448117098e-01
-1.761999999999999678e-01 -3.396130841190829752e-01
-1.760999999999999788e-01 -3.394372206318441720e-01
-1.759999999999999898e-01 -3.392613243105993548e-01
-1.759000000000000008e-01 -3.390853951828450841e-01
-1.758000000000000118e-01 -3.389094332760712036e-01
-1.756999999999999673e-01 -3.387334386177600076e-01
-1.755999999999999783e-01 -3.385574112353872400e-01
-1.754999999999999893e-01 -3.383813511564212062e-01
-1.754000000000000004e-01 -3.382052584083232172e-01
-1.753000000000000114e-01 -3.380291330185472565e-01
-1.751999999999999669e-01 -3.378529750145402022e-01
-1.750999999999999779e-01 -3.376767844237421046e-01
-1.749999999999999889e-01 -3.375005612735854643e-01
-1.748999999999999999e-01 -3.373243055914958988e-01
-1.748000000000000109e-01 -3.371480174048915313e-01
-1.746999999999999664e-01 -3.369716967411833797e-01
-1.745999999999999774e-01 -3.367953436277754675e-01
-1.744999999999999885e-01 -3.366189580920643798e-01
-1.743999999999999995e-01 -3.364425401614393185e-01
-1.743000000000000105e-01 -3.362660898632827688e-01
-1.741999999999999660e-01 -3.360896072249692224e-01
-1.740999999999999770e-01 -3.359130922738666203e-01
-1.739999999999999880e-01 -3.357365450373350768e-01
-1.738999999999999990e-01 -3.355599655427277672e-01
-1.738000000000000100e-01 -3.353833538173904283e-01
-1.736999999999999655e-01 -3.352067098886611918e-01
-1.735999999999999766e-01 -3.350300337838714726e-01
-1.734999999999999876e-01 -3.348533255303448586e-01
-1.733999999999999986e-01 -3.346765851553978321e-01
-1.733000000000000096e-01 -3.344998126863392707e-01
-1.731999999999999651e-01 -3.343230081504708351e-01
-1.730999999999999761e-01 -3.341461715750870254e-01
-1.729999999999999871e-01 -3.339693029874745145e-01
-1.728999999999999981e-01 -3.337924024149128699e-01
-1.728000000000000091e-01 -3.336154698846739985e-01
-1.726999999999999647e-01 -3.334385054240225910e-01
-1.725999999999999757e-01 -3.332615090602158991e-01
-1.724999999999999867e-01 -3.330844808205036256e-01
-1.723999999999999977e-01 -3.329074207321279233e-01
-1.723000000000000087e-01 -3.327303288223237843e-01
-1.721999999999999642e-01 -3.325532051183181514e-01
-1.720999999999999752e-01 -3.323760496473313064e-01
-1.719999999999999862e-01 -3.321988624365751486e-01
-1.718999999999999972e-01 -3.320216435132547494e-01
-1.718000000000000083e-01 -3.318443929045671870e-01
-1.716999999999999638e-01 -3.316671106377020450e-01
-1.715999999999999748e-01 -3.314897967398418022e-01
-1.714999999999999858e-01 -3.313124512381609432e-01
-1.713999999999999968e-01 -3.311350741598263481e-01
-1.713000000000000078e-01 -3.309576655319976801e-01
-1.711999999999999633e-01 -3.307802253818264426e-01
-1.710999999999999743e-01 -3.306027537364573110e-01
-1.709999999999999853e-01 -3.304252506230266895e-01
-1.708999999999999964e-01 -3.302477160686634883e-01
-1.708000000000000074e-01 -3.300701501004891791e-01
-1.706999999999999629e-01 -3.298925527456172957e-01
-1.705999999999999739e-01 -3.297149240311541551e-01
-1.704999999999999849e-01 -3.295372639841978590e-01
-1.703999999999999959e-01 -3.293595726318393480e-01
-1.703000000000000069e-01 -3.291818500011614579e-01
-1.701999999999999624e-01 -3.290040961192393643e-01
-1.700999999999999734e-01 -3.288263110131408595e-01
-1.699999999999999845e-01 -3.286484947099257981e-01
-1.698999999999999955e-01 -3.284706472366461516e-01
-1.698000000000000065e-01 -3.282927686203464535e-01
-1.696999999999999620e-01 -3.281148588880630212e-01
-1.695999999999999730e-01 -3.279369180668250117e-01
-1.694999999999999840e-01 -3.277589461836533657e-01
-1.693999999999999950e-01 -3.275809432655613640e-01
-1.693000000000000060e-01 -3.274029093395545154e-01
-1.691999999999999615e-01 -3.272248444326302241e-01
-1.690999999999999726e-01 -3.270467485717787337e-01
-1.689999999999999836e-01 -3.268686217839817942e-01
-1.688999999999999946e-01 -3.266904640962136619e-01
-1.688000000000000056e-01 -3.265122755354407103e-01
-1.686999999999999611e-01 -3.263340561286210972e-01
-1.685999999999999721e-01 -3.261558059027057088e-01
-1.684999999999999831e-01 -3.259775248846371598e-01
-1.683999999999999941e-01 -3.257992131013501824e-01
-1.683000000000000052e-01 -3.256208705797717373e-01
-1.681999999999999607e-01 -3.254424973468206250e-01
-1.680999999999999717e-01 -3.252640934294080965e-01
-1.679999999999999827e-01 -3.250856588544372427e-01
-1.678999999999999937e-01 -3.249071936488031054e-01
-1.678000000000000047e-01 -3.247286978393930101e-01
-1.676999999999999602e-01 -3.245501714530860671e-01
-1.675999999999999712e-01 -3.243716145167536147e-01
-1.674999999999999822e-01 -3.241930270572589423e-01
-1.673999999999999932e-01 -3.240144091014571792e-01
-1.673000000000000043e-01 -3.238357606761957941e-01
-1.671999999999999598e-01 -3.236570818083138179e-01
-1.670999999999999708e-01 -3.234783725246426211e-01
-1.669999999999999818e-01 -3.232996328520053031e-01
-1.668999999999999928e-01 -3.231208628172169695e-01
-1.668000000000000038e-01 -3.229420624470847878e-01
-1.666999999999999593e-01 -3.227632317684074326e-01
-1.665999999999999703e-01 -3.225843708079760841e-01
-1.664999999999999813e-01 -3.224054795925735961e-01
-1.663999999999999924e-01 -3.222265581489745512e-01
-1.663000000000000034e-01 -3.220476065039455382e-01
-1.661999999999999589e-01 -3.218686246842449861e-01
-1.660999999999999699e-01 -3.216896127166234409e-01
-1.659999999999999809e-01 -3.215105706278230113e-01
-1.658999999999999919e-01 -3.213314984445776457e-01
-1.658000000000000029e-01 -3.211523961936133542e-01
-1.656999999999999584e-01 -3.209732639016476541e-01
-1.655999999999999694e-01 -3.207941015953904573e-01
-1.654999999999999805e-01 -3.206149093015426832e-01
-1.653999999999999915e-01 -3.204356870467978124e-01
-1.653000000000000025e-01 -3.202564348578406106e-01
-1.651999999999999580e-01 -3.200771527613475720e-01
-1.650999999999999690e-01 -3.198978407839875859e-01
-1.649999999999999800e-01 -3.197184989524206045e-01
-1.648999999999999910e-01 -3.195391272932987525e-01
-1.648000000000000020e-01 -3.193597258332656064e-01
-1.646999999999999575e-01 -3.191802945989565821e-01
-1.645999999999999686e-01 -3.190008336169990466e-01
-1.644999999999999796e-01 -3.188213429140117072e-01
-1.643999999999999906e-01 -3.186418225166051665e-01
-1.643000000000000016e-01 -3.184622724513817005e-01
-1.641999999999999571e-01 -3.182826927449350918e-01
-1.640999999999999681e-01 -3.181030834238512406e-01
-1.639999999999999791e-01 -3.179234445147072208e-01
-1.638999999999999901e-01 -3.177437760440718906e-01
-1.638000000000000012e-01 -3.175640780385058926e-01
-1.636999999999999567e-01 -3.173843505245613206e-01
-1.635999999999999677e-01 -3.172045935287821083e-01
-1.634999999999999787e-01 -3.170248070777035854e-01
-1.633999999999999897e-01 -3.168449911978528100e-01
-1.633000000000000007e-01 -3.166651459157482362e-01
-1.631999999999999562e-01 -3.164852712579001581e-01
-1.630999999999999672e-01 -3.163053672508103209e-01
-1.629999999999999782e-01 -3.161254339209721431e-01
-1.628999999999999893e-01 -3.159454712948703836e-01
-1.628000000000000003e-01 -3.157654793989814190e-01
-1.627000000000000113e-01 -3.155854582597732993e-01
-1.625999999999999668e-01 -3.154054079037053593e-01
-1.624999999999999778e-01 -3.152253283572287179e-01
-1.623999999999999888e-01 -3.150452196467858901e-01
-1.622999999999999998e-01 -3.148650817988106754e-01
-1.622000000000000108e-01 -3.146849148397286577e-01
-1.620999999999999663e-01 -3.145047187959567059e-01
-1.619999999999999774e-01 -3.143244936939034173e-01
-1.618999999999999884e-01 -3.141442395599685078e-01
-1.617999999999999994e-01 -3.139639564205434219e-01
-1.617000000000000104e-01 -3.137836443020107224e-01
-1.615999999999999659e-01 -3.136033032307447010e-01
-1.614999999999999769e-01 -3.134229332331109896e-01
-1.613999999999999879e-01 -3.132425343354666158e-01
-1.612999999999999989e-01 -3.130621065641600032e-01
-1.612000000000000099e-01 -3.128816499455309152e-01
-1.610999999999999654e-01 -3.127011645059104006e-01
-1.609999999999999765e-01 -3.125206502716212920e-01
-1.608999999999999875e-01 -3.123401072689773739e-01
-1.607999999999999985e-01 -3.121595355242841041e-01
-1.607000000000000095e-01 -3.119789350638378367e-01
-1.605999999999999650e-01 -3.117983059139265989e-01
-1.604999999999999760e-01 -3.116176481008299248e-01
-1.603999999999999870e-01 -3.114369616508181893e-01
-1.602999999999999980e-01 -3.112562465901533293e-01
-1.602000000000000091e-01 -3.110755029450886777e-01
-1.600999999999999646e-01 -3.108947307418685746e-01
-1.599999999999999756e-01 -3.107139300067290333e-01
-1.598999999999999866e-01 -3.105331007658969633e-01
-1.597999999999999976e-01 -3.103522430455907810e-01
-1.597000000000000086e-01 -3.101713568720199099e-01
-1.595999999999999641e-01 -3.099904422713852803e-01
-1.594999999999999751e-01 -3.098094992698789407e-01
-1.593999999999999861e-01 -3.096285278936842245e-01
-1.592999999999999972e-01 -3.094475281689755830e-01
-1.592000000000000082e-01 -3.092665001219188081e-01
-1.590999999999999637e-01 -3.090854437786705877e-01
-1.589999999999999747e-01 -3.089043591653792831e-01
-1.588999999999999857e-01 -3.087232463081841516e-01
-1.587999999999999967e-01 -3.085421052332154579e-01
-1.587000000000000077e-01 -3.083609359665949734e-01
-1.585999999999999632e-01 -3.081797385344353657e-01
-1.584999999999999742e-01 -3.079985129628406981e-01
-1.583999999999999853e-01 -3.078172592779060412e-01
-1.582999999999999963e-01 -3.076359775057175838e-01
-1.582000000000000073e-01 -3.074546676723524108e-01
-1.580999999999999628e-01 -3.072733298038790584e-01
-1.579999999999999738e-01 -3.070919639263571810e-01
-1.578999999999999848e-01 -3.069105700658373292e-01
-1.577999999999999958e-01 -3.067291482483611720e-01
-1.577000000000000068e-01 -3.065476984999613852e-01
-1.575999999999999623e-01 -3.063662208466618186e-01
-1.574999999999999734e-01 -3.061847153144776623e-01
-1.573999999999999844e-01 -3.060031819294145583e-01
-1.572999999999999954e-01 -3.058216207174697110e-01
-1.572000000000000064e-01 -3.056400317046309989e-01
-1.570999999999999619e-01 -3.054584149168773632e-01
-1.569999999999999729e-01 -3.052767703801791965e-01
-1.568999999999999839e-01 -3.050950981204972878e-01
-1.567999999999999949e-01 -3.049133981637838220e-01
-1.567000000000000060e-01 -3.047316705359818245e-01
-1.565999999999999615e-01 -3.045499152630252171e-01
-1.564999999999999725e-01 -3.043681323708392061e-01
-1.563999999999999835e-01 -3.041863218853397277e-01
-1.562999999999999945e-01 -3.040044838324335585e-01
-1.562000000000000055e-01 -3.038226182380187046e-01
-1.560999999999999610e-01 -3.036407251279837904e-01
-1.559999999999999720e-01 -3.034588045282088364e-01
-1.558999999999999830e-01 -3.032768564645643150e-01
-1.557999999999999940e-01 -3.030948809629118723e-01
-1.557000000000000051e-01 -3.029128780491039397e-01
-1.555999999999999606e-01 -3.027308477489837335e-01
-1.554999999999999716e-01 -3.025487900883858106e-01
-1.553999999999999826e-01 -3.023667050931351796e-01
-1.552999999999999936e-01 -3.021845927890478012e-01
-1.552000000000000046e-01 -3.020024532019306429e-01
-1.550999999999999601e-01 -3.018202863575812356e-01
-1.549999999999999711e-01 -3.016380922817882837e-01
-1.548999999999999821e-01 -3.014558710003312769e-01
-1.547999999999999932e-01 -3.012736225389803235e-01
-1.547000000000000042e-01 -3.010913469234964834e-01
-1.545999999999999597e-01 -3.009090441796316573e-01
-1.544999999999999707e-01 -3.007267143331284198e-01
-1.543999999999999817e-01 -3.005443574097204640e-01
-1.542999999999999927e-01 -3.003619734351318793e-01
-1.542000000000000037e-01 -3.001795624350776515e-01
-1.540999999999999592e-01 -2.999971244352635513e-01
-1.539999999999999702e-01 -2.998146594613864679e-01
-1.538999999999999813e-01 -2.996321675391333539e-01
-1.537999999999999923e-01 -2.994496486941825575e-01
-1.537000000000000033e-01 -2.992671029522027126e-01
-1.535999999999999588e-01 -2.990845303388532939e-01
-1.534999999999999698e-01 -2.989019308797848384e-01
-1.533999999999999808e-01 -2.987193046006380581e-01
-1.532999999999999918e-01 -2.985366515270448384e-01
-1.532000000000000028e-01 -2.983539716846274614e-01
-1.530999999999999583e-01 -2.981712650989988833e-01
-1.529999999999999694e-01 -2.979885317957630120e-01
-1.528999999999999804e-01 -2.978057718005142074e-01
-1.527999999999999914e-01 -2.976229851388377257e-01
-1.527000000000000024e-01 -2.974401718363092195e-01
-1.525999999999999579e-01 -2.972573319184947938e-01
-1.524999999999999689e-01 -2.970744654109519489e-01
-1.523999999999999799e-01 -2.968915723392281936e-01
-1.522999999999999909e-01 -2.967086527288618214e-01
-1.522000000000000020e-01 -2.965257066053818003e-01
-1.520999999999999575e-01 -2.963427339943074945e-01
-1.519999999999999685e-01 -2.961597349211493313e-01
-1.518999999999999795e-01 -2.959767094114079677e-01
-1.517999999999999905e-01 -2.957936574905745686e-01
-1.517000000000000015e-01 -2.956105791841311392e-01
-1.515999999999999570e-01 -2.954274745175501371e-01
-1.514999999999999680e-01 -2.952443435162946939e-01
-1.513999999999999790e-01 -2.950611862058183932e-01
-1.512999999999999901e-01 -2.948780026115652708e-01
-1.512000000000000011e-01 -2.946947927589701477e-01
-1.510999999999999566e-01 -2.945115566734581303e-01
-1.509999999999999676e-01 -2.943282943804451102e-01
-1.508999999999999786e-01 -2.941450059053373201e-01
-1.507999999999999896e-01 -2.939616912735313892e-01
-1.507000000000000006e-01 -2.937783505104147874e-01
-1.505999999999999561e-01 -2.935949836413650482e-01
-1.504999999999999671e-01 -2.934115906917508787e-01
-1.503999999999999782e-01 -2.932281716869306054e-01
-1.502999999999999892e-01 -2.930447266522536731e-01
-1.502000000000000002e-01 -2.928612556130597011e-01
-1.500999999999999557e-01 -2.926777585946787053e-01
-1.499999999999999667e-01 -2.924942356224315421e-01
-1.498999999999999777e-01 -2.923106867216290206e-01
-1.497999999999999887e-01 -2.921271119175727904e-01
-1.496999999999999997e-01 -2.919435112355546758e-01
-1.496000000000000107e-01 -2.917598847008568974e-01
-1.494999999999999662e-01 -2.915762323387522947e-01
-1.493999999999999773e-01 -2.913925541745040482e-01
-1.492999999999999883e-01 -2.912088502333656237e-01
-1.491999999999999993e-01 -2.910251205405809949e-01
-1.491000000000000103e-01 -2.908413651213843654e-01
-1.489999999999999658e-01 -2.906575840010004463e-01
-1.488999999999999768e-01 -2.904737772046445676e-01
-1.487999999999999878e-01 -2.902899447575217895e-01
-1.486999999999999988e-01 -2.901060866848281239e-01
-1.486000000000000099e-01 -2.899222030117495907e-01
-1.484999999999999654e-01 -2.897382937634625510e-01
-1.483999999999999764e-01 -2.895543589651339289e-01
-1.482999999999999874e-01 -2.893703986419208785e-01
-1.481999999999999984e-01 -2.891864128189707284e-01
-1.481000000000000094e-01 -2.890024015214213704e-01
-1.479999999999999649e-01 -2.888183647744005378e-01
-1.478999999999999759e-01 -2.886343026030269154e-01
-1.477999999999999869e-01 -2.884502150324090297e-01
-1.476999999999999980e-01 -2.882661020876458036e-01
-1.476000000000000090e-01 -2.880819637938263900e-01
-1.474999999999999645e-01 -2.878978001760302829e-01
-1.473999999999999755e-01 -2.877136112593272066e-01
-1.472999999999999865e-01 -2.875293970687771150e-01
-1.471999999999999975e-01 -2.873451576294302479e-01
-1.471000000000000085e-01 -2.871608929663271303e-01
-1.469999999999999640e-01 -2.869766031044981847e-01
-1.468999999999999750e-01 -2.867922880689646736e-01
-1.467999999999999861e-01 -2.866079478847375905e-01
-1.466999999999999971e-01 -2.864235825768183807e-01
-1.466000000000000081e-01 -2.862391921701984421e-01
-1.464999999999999636e-01 -2.860547766898595690e-01
-1.463999999999999746e-01 -2.858703361607736748e-01
-1.462999999999999856e-01 -2.856858706079031252e-01
-1.461999999999999966e-01 -2.855013800562000159e-01
-1.461000000000000076e-01 -2.853168645306068396e-01
-1.459999999999999631e-01 -2.851323240560562633e-01
-1.458999999999999742e-01 -2.849477586574710730e-01
-1.457999999999999852e-01 -2.847631683597643404e-01
-1.456999999999999962e-01 -2.845785531878389230e-01
-1.456000000000000072e-01 -2.843939131665881859e-01
-1.454999999999999627e-01 -2.842092483208954468e-01
-1.453999999999999737e-01 -2.840245586756343088e-01
-1.452999999999999847e-01 -2.838398442556681611e-01
-1.451999999999999957e-01 -2.836551050858508449e-01
-1.451000000000000068e-01 -2.834703411910262094e-01
-1.449999999999999623e-01 -2.832855525960278897e-01
-1.448999999999999733e-01 -2.831007393256801397e-01
-1.447999999999999843e-01 -2.829159014047969434e-01
-1.446999999999999953e-01 -2.827310388581825706e-01
-1.446000000000000063e-01 -2.825461517106311327e-01
-1.444999999999999618e-01 -2.823612399869266931e-01
-1.443999999999999728e-01 -2.821763037118439343e-01
-1.442999999999999838e-01 -2.819913429101472691e-01
-1.441999999999999948e-01 -2.818063576065907294e-01
-1.441000000000000059e-01 -2.816213478259191882e-01
-1.439999999999999614e-01 -2.814363135928668047e-01
-1.438999999999999724e-01 -2.812512549321584121e-01
-1.437999999999999834e-01 -2.810661718685084076e-01
-1.436999999999999944e-01 -2.808810644266211964e-01
-1.436000000000000054e-01 -2.806959326311915248e-01
-1.434999999999999609e-01 -2.805107765069038694e-01
-1.433999999999999719e-01 -2.803255960784327705e-01
-1.432999999999999829e-01 -2.801403913704427762e-01
-1.431999999999999940e-01 -2.799551624075883316e-01
-1.431000000000000050e-01 -2.797699092145139455e-01
-1.429999999999999605e-01 -2.795846318158539678e-01
-1.428999999999999715e-01 -2.793993302362328679e-01
-1.427999999999999825e-01 -2.792140045002651227e-01
-1.426999999999999935e-01 -2.790286546325547734e-01
-1.426000000000000045e-01 -2.788432806576962575e-01
-1.424999999999999600e-01 -2.786578826002735765e-01
-1.423999999999999710e-01 -2.784724604848609619e-01
-1.422999999999999821e-01 -2.782870143360223758e-01
-1.421999999999999931e-01 -2.781015441783117881e-01
-1.421000000000000041e-01 -2.779160500362728436e-01
-1.419999999999999596e-01 -2.777305319344394730e-01
-1.418999999999999706e-01 -2.775449898973353924e-01
-1.417999999999999816e-01 -2.773594239494738822e-01
-1.416999999999999926e-01 -2.771738341153586194e-01
-1.416000000000000036e-01 -2.769882204194826225e-01
-1.414999999999999591e-01 -2.768025828863292515e-01
-1.413999999999999702e-01 -2.766169215403714854e-01
-1.412999999999999812e-01 -2.764312364060721450e-01
-1.411999999999999922e-01 -2.762455275078840589e-01
-1.411000000000000032e-01 -2.760597948702497861e-01
-1.409999999999999587e-01 -2.758740385176016163e-01
-1.408999999999999697e-01 -2.756882584743620135e-01
-1.407999999999999807e-01 -2.755024547649430611e-01
-1.406999999999999917e-01 -2.753166274137464065e-01
-1.406000000000000028e-01 -2.751307764451641491e-01
-1.404999999999999583e-01 -2.749449018835775083e-01
-1.403999999999999693e-01 -2.747590037533580998e-01
-1.402999999999999803e-01 -2.745730820788668813e-01
-1.401999999999999913e-01 -2.743871368844548742e-01
-1.401000000000000023e-01 -2.742011681944627743e-01
-1.399999999999999578e-01 -2.740151760332211195e-01
-1.398999999999999688e-01 -2.738291604250501221e-01
-1.397999999999999798e-01 -2.736431213942599472e-01
-1.396999999999999909e-01 -2.734570589651503236e-01
-1.396000000000000019e-01 -2.732709731620108773e-01
-1.394999999999999574e-01 -2.730848640091207979e-01
-1.393999999999999684e-01 -2.728987315307493389e-01
-1.392999999999999794e-01 -2.727125757511552617e-01
-1.391999999999999904e-01 -2.725263966945871696e-01
-1.391000000000000014e-01 -2.723401943852831741e-01
-1.389999999999999569e-01 -2.721539688474713947e-01
-1.388999999999999679e-01 -2.719677201053695148e-01
-1.387999999999999790e-01 -2.717814481831850593e-01
-1.386999999999999900e-01 -2.715951531051150059e-01
-1.386000000000000010e-01 -2.714088348953462293e-01
-1.384999999999999565e-01 -2.712224935780553348e-01
-1.383999999999999675e-01 -2.710361291774085468e-01
-1.382999999999999785e-01 -2.708497417175617095e-01
-1.381999999999999895e-01 -2.706633312226604526e-01
-1.381000000000000005e-01 -2.704768977168400257e-01
-1.379999999999999560e-01 -2.702904412242251864e-01
-1.378999999999999670e-01 -2.701039617689308669e-01
-1.377999999999999781e-01 -2.699174593750609530e-01
-1.376999999999999891e-01 -2.697309340667095046e-01
-1.376000000000000001e-01 -2.695443858679601457e-01
-1.374999999999999556e-01 -2.693578148028856756e-01
-1.373999999999999666e-01 -2.691712208955494012e-01
-1.372999999999999776e-01 -2.689846041700035273e-01
-1.371999999999999886e-01 -2.687979646502899889e-01
-1.370999999999999996e-01 -2.686113023604406180e-01
-1.369999999999999551e-01 -2.684246173244765332e-01
-1.368999999999999662e-01 -2.682379095664089719e-01
-1.367999999999999772e-01 -2.680511791102380692e-01
-1.366999999999999882e-01 -2.678644259799540794e-01
-1.365999999999999992e-01 -2.676776501995366542e-01
-1.365000000000000102e-01 -2.674908517929550644e-01
-1.363999999999999657e-01 -2.673040307841680896e-01
-1.362999999999999767e-01 -2.671171871971242395e-01
-1.361999999999999877e-01 -2.669303210557614769e-01
-1.360999999999999988e-01 -2.667434323840074395e-01
-1.360000000000000098e-01 -2.665565212057789957e-01
-1.358999999999999653e-01 -2.663695875449828554e-01
-1.357999999999999763e-01 -2.661826314255155146e-01
-1.356999999999999873e-01 -2.659956528712625334e-01
-1.355999999999999983e-01 -2.658086519060991471e-01
-1.355000000000000093e-01 -2.656216285538902655e-01
-1.353999999999999648e-01 -2.654345828384901407e-01
-1.352999999999999758e-01 -2.652475147837428660e-01
-1.351999999999999869e-01 -2.650604244134815990e-01
-1.350999999999999979e-01 -2.648733117515293944e-01
-1.350000000000000089e-01 -2.646861768216984823e-01
-1.348999999999999644e-01 -2.644990196477908784e-01
-1.347999999999999754e-01 -2.643118402535979961e-01
-1.346999999999999864e-01 -2.641246386629008680e-01
-1.345999999999999974e-01 -2.639374148994696467e-01
-1.345000000000000084e-01 -2.637501689870642707e-01
-1.343999999999999639e-01 -2.635629009494341313e-01
-1.342999999999999750e-01 -2.633756108103179616e-01
-1.341999999999999860e-01 -2.631882985934442254e-01
-1.340999999999999970e-01 -2.630009643225304505e-01
-1.340000000000000080e-01 -2.628136080212838399e-01
-1.338999999999999635e-01 -2.626262297134010493e-01
-1.337999999999999745e-01 -2.624388294225684648e-01
-1.336999999999999855e-01 -2.622514071724613149e-01
-1.335999999999999965e-01 -2.620639629867445586e-01
-1.335000000000000075e-01 -2.618764968890728295e-01
-1.333999999999999631e-01 -2.616890089030896593e-01
-1.332999999999999741e-01 -2.615014990524286431e-01
-1.331999999999999851e-01 -2.613139673607121627e-01
-1.330999999999999961e-01 -2.611264138515524968e-01
-1.330000000000000071e-01 -2.609388385485510442e-01
-1.328999999999999626e-01 -2.607512414752986007e-01
-1.327999999999999736e-01 -2.605636226553756929e-01
-1.326999999999999846e-01 -2.603759821123518559e-01
-1.325999999999999956e-01 -2.601883198697862443e-01
-1.325000000000000067e-01 -2.600006359512271881e-01
-1.323999999999999622e-01 -2.598129303802125256e-01
-1.322999999999999732e-01 -2.596252031802696592e-01
-1.321999999999999842e-01 -2.594374543749150552e-01
-1.320999999999999952e-01 -2.592496839876546333e-01
-1.320000000000000062e-01 -2.590618920419838211e-01
-1.318999999999999617e-01 -2.588740785613870554e-01
-1.317999999999999727e-01 -2.586862435693385032e-01
-1.316999999999999837e-01 -2.584983870893016178e-01
-1.315999999999999948e-01 -2.583105091447289170e-01
-1.315000000000000058e-01 -2.581226097590625934e-01
-1.313999999999999613e-01 -2.579346889557337930e-01
-1.312999999999999723e-01 -2.577467467581634475e-01
-1.311999999999999833e-01 -2.575587831897615532e-01
-1.310999999999999943e-01 -2.573707982739275035e-01
-1.310000000000000053e-01 -2.571827920340497009e-01
-1.308999999999999608e-01 -2.569947644935063336e-01
-1.307999999999999718e-01 -2.568067156756646541e-01
-1.306999999999999829e-01 -2.566186456038812569e-01
-1.305999999999999939e-01 -2.564305543015019673e-01
-1.305000000000000049e-01 -2.562424417918618413e-01
-1.303999999999999604e-01 -2.560543080982854436e-01
-1.302999999999999714e-01 -2.558661532440866249e-01
-1.301999999999999824e-01 -2.556779772525683558e-01
-1.300999999999999934e-01 -2.554897801470228380e-01
-1.300000000000000044e-01 -2.553015619507316702e-01
-1.298999999999999599e-01 -2.551133226869656268e-01
-1.297999999999999710e-01 -2.549250623789849346e-01
-1.296999999999999820e-01 -2.547367810500388852e-01
-1.295999999999999930e-01 -2.545484787233661672e-01
-1.295000000000000040e-01 -2.543601554221944228e-01
-1.293999999999999595e-01 -2.541718111697408577e-01
-1.292999999999999705e-01 -2.539834459892119645e-01
-1.291999999999999815e-01 -2.537950599038030775e-01
-1.290999999999999925e-01 -2.536066529366992617e-01
-1.290000000000000036e-01 -2.534182251110743134e-01
-1.288999999999999591e-01 -2.532297764500914816e-01
-1.287999999999999701e-01 -2.530413069769034684e-01
-1.286999999999999811e-01 -2.528528167146519290e-01
-1.285999999999999921e-01 -2.526643056864676384e-01
-1.285000000000000031e-01 -2.524757739154707692e-01
-1.283999999999999586e-01 -2.522872214247706135e-01
-1.282999999999999696e-01 -2.520986482374658055e-01
-1.281999999999999806e-01 -2.519100543766440436e-01
-1.280999999999999917e-01 -2.517214398653820351e-01
-1.280000000000000027e-01 -2.515328047267460509e-01
-1.278999999999999582e-01 -2.513441489837912601e-01
-1.277999999999999692e-01 -2.511554726595622844e-01
-1.276999999999999802e-01 -2.509667757770926433e-01
-1.275999999999999912e-01 -2.507780583594051982e-01
-1.275000000000000022e-01 -2.505893204295118193e-01
-1.273999999999999577e-01 -2.504005620104136076e-01
-1.272999999999999687e-01 -2.502117831251010061e-01
-1.271999999999999797e-01 -2.500229837965534108e-01
-1.270999999999999908e-01 -2.498341640477393655e-01
-1.270000000000000018e-01 -2.496453239016166448e-01
-1.268999999999999573e-01 -2.494564633811320320e-01
-1.267999999999999683e-01 -2.492675825092217912e-01
-1.266999999999999793e-01 -2.490786813088109730e-01
-1.265999999999999903e-01 -2.488897598028137481e-01
-1.265000000000000013e-01 -2.487008180141337399e-01
-1.263999999999999568e-01 -2.485118559656632753e-01
-1.262999999999999678e-01 -2.483228736802842729e-01
-1.261999999999999789e-01 -2.481338711808673270e-01
-1.260999999999999899e-01 -2.479448484902724847e-01
-1.260000000000000009e-01 -2.477558056313486912e-01
-1.258999999999999564e-01 -2.475667426269339277e-01
-1.257999999999999674e-01 -2.473776594998556566e-01
-1.256999999999999784e-01 -2.471885562729299879e-01
-1.255999999999999894e-01 -2.469994329689624846e-01
-1.255000000000000004e-01 -2.468102896107475797e-01
-1.253999999999999559e-01 -2.466211262210686872e-01
-1.252999999999999670e-01 -2.464319428226988129e-01
-1.251999999999999780e-01 -2.462427394383995272e-01
-1.250999999999999890e-01 -2.460535160909216590e-01
-1.250000000000000000e-01 -2.458642728030051849e-01
-1.248999999999999555e-01 -2.456750095973788683e-01
-1.247999999999999665e-01 -2.454857264967610364e-01
-1.246999999999999775e-01 -2.452964235238586366e-01
-1.245999999999999885e-01 -2.451071007013677638e-01
-1.244999999999999996e-01 -2.449177580519737718e-01
-1.243999999999999551e-01 -2.447283955983507175e-01
-1.242999999999999661e-01 -2.445390133631621665e-01
-1.241999999999999771e-01 -2.443496113690603877e-01
-1.240999999999999881e-01 -2.441601896386867143e-01
-1.239999999999999991e-01 -2.439707481946715717e-01
-1.238999999999999546e-01 -2.437812870596344772e-01
-1.237999999999999656e-01 -2.435918062561838737e-01
-1.236999999999999766e-01 -2.434023058069174628e-01
-1.235999999999999877e-01 -2.432127857344216770e-01
-1.234999999999999987e-01 -2.430232460612719581e-01
-1.234000000000000097e-01 -2.428336868100331447e-01
-1.232999999999999652e-01 -2.426441080032585573e-01
-1.231999999999999762e-01 -2.424545096634910524e-01
-1.230999999999999872e-01 -2.422648918132623008e-01
-1.229999999999999982e-01 -2.420752544750926494e-01
-1.229000000000000092e-01 -2.418855976714918699e-01
-1.227999999999999647e-01 -2.416959214249586041e-01
-1.226999999999999758e-01 -2.415062257579804195e-01
-1.225999999999999868e-01 -2.413165106930340309e-01
-1.224999999999999978e-01 -2.411267762525849956e-01
-1.224000000000000088e-01 -2.409370224590877685e-01
-1.222999999999999643e-01 -2.407472493349860354e-01
-1.221999999999999753e-01 -2.405574569027122411e-01
-1.220999999999999863e-01 -2.403676451846880613e-01
-1.219999999999999973e-01 -2.401778142033238750e-01
-1.219000000000000083e-01 -2.399879639810191256e-01
-1.217999999999999639e-01 -2.397980945401622099e-01
-1.216999999999999749e-01 -2.396082059031306444e-01
-1.215999999999999859e-01 -2.394182980922906490e-01
-1.214999999999999969e-01 -2.392283711299975635e-01
-1.214000000000000079e-01 -2.390384250385956810e-01
-1.212999999999999634e-01 -2.388484598404180537e-01
-1.211999999999999744e-01 -2.386584755577869921e-01
-1.210999999999999854e-01 -2.384684722130135937e-01
-1.209999999999999964e-01 -2.382784498283978258e-01
-1.209000000000000075e-01 -2.380884084262286648e-01
-1.207999999999999630e-01 -2.378983480287839292e-01
-1.206999999999999740e-01 -2.377082686583306403e-01
-1.205999999999999850e-01 -2.375181703371244957e-01
-1.204999999999999960e-01 -2.373280530874101735e-01
-1.204000000000000070e-01 -2.371379169314213331e-01
-1.202999999999999625e-01 -2.369477618913803374e-01
-1.201999999999999735e-01 -2.367575879894988911e-01
-1.200999999999999845e-01 -2.365673952479772357e-01
-1.199999999999999956e-01 -2.363771836890046774e-01
-1.199000000000000066e-01 -2.361869533347594474e-01
-1.197999999999999621e-01 -2.359967042074084531e-01
-1.196999999999999731e-01 -2.358064363291079435e-01
-1.195999999999999841e-01 -2.356161497220027323e-01
-1.194999999999999951e-01 -2.354258444082266144e-01
-1.194000000000000061e-01 -2.352355204099022545e-01
-1.192999999999999616e-01 -2.350451777491411043e-01
-1.191999999999999726e-01 -2.348548164480439848e-01
-1.190999999999999837e-01 -2.346644365286999767e-01
-1.189999999999999947e-01 -2.344740380131874469e-01
-1.189000000000000057e-01 -2.342836209235734379e-01
-1.187999999999999612e-01 -2.340931852819139458e-01
-1.186999999999999722e-01 -2.339027311102539475e-01
-1.185999999999999832e-01 -2.337122584306271789e-01
-1.184999999999999942e-01 -2.335217672650561904e-01
-1.184000000000000052e-01 -2.333312576355525414e-01
-1.182999999999999607e-01 -2.331407295641164390e-01
-1.181999999999999718e-01 -2.329501830727373490e-01
-1.180999999999999828e-01 -2.327596181833931632e-01
-1.179999999999999938e-01 -2.325690349180508931e-01
-1.179000000000000048e-01 -2.323784332986663370e-01
-1.177999999999999603e-01 -2.321878133471840244e-01
-1.176999999999999713e-01 -2.319971750855375492e-01
-1.175999999999999823e-01 -2.318065185356492364e-01
-1.174999999999999933e-01 -2.316158437194303366e-01
-1.174000000000000044e-01 -2.314251506587807206e-01
-1.172999999999999599e-01 -2.312344393755892402e-01
-1.171999999999999709e-01 -2.310437098917338117e-01
-1.170999999999999819e-01 -2.308529622290808048e-01
-1.169999999999999929e-01 -2.306621964094856259e-01
-1.169000000000000039e-01 -2.304714124547924958e-01
-1.167999999999999594e-01 -2.302806103868343113e-01
-1.166999999999999704e-01 -2.300897902274330886e-01
-1.165999999999999814e-01 -2.298989519983994367e-01
-1.164999999999999925e-01 -2.297080957215328900e-01
-1.164000000000000035e-01 -2.295172214186216308e-01
-1.162999999999999590e-01 -2.293263291114428226e-01
-1.161999999999999700e-01 -2.291354188217625265e-01
-1.160999999999999810e-01 -2.289444905713354239e-01
-1.159999999999999920e-01 -2.287535443819050107e-01
-1.159000000000000030e-01 -2.285625802752037083e-01
-1.157999999999999585e-01 -2.283715982729526139e-01
-1.156999999999999695e-01 -2.281805983968618057e-01
-1.155999999999999805e-01 -2.279895806686299820e-01
-1.154999999999999916e-01 -2.277985451099447667e-01
-1.154000000000000026e-01 -2.276074917424824318e-01
-1.152999999999999581e-01 -2.274164205879080636e-01
-1.151999999999999691e-01 -2.272253316678758128e-01
-1.150999999999999801e-01 -2.270342250040283394e-01
-1.149999999999999911e-01 -2.268431006179970899e-01
-1.149000000000000021e-01 -2.266519585314023533e-01
-1.147999999999999576e-01 -2.264607987658531774e-01
-1.146999999999999686e-01 -2.262696213429476466e-01
-1.145999999999999797e-01 -2.260784262842721881e-01
-1.144999999999999907e-01 -2.258872136114022933e-01
-1.144000000000000017e-01 -2.256959833459021847e-01
-1.142999999999999572e-01 -2.255047355093246220e-01
-1.141999999999999682e-01 -2.253134701232115400e-01
-1.140999999999999792e-01 -2.251221872090934384e-01
-1.139999999999999902e-01 -2.249308867884894647e-01
-1.139000000000000012e-01 -2.247395688829076921e-01
-1.137999999999999567e-01 -2.245482335138447305e-01
-1.136999999999999678e-01 -2.243568807027865042e-01
-1.135999999999999788e-01 -2.241655104712069746e-01
-1.134999999999999898e-01 -2.239741228405693618e-01
-1.134000000000000008e-01 -2.237827178323254229e-01
-1.132999999999999563e-01 -2.235912954679155906e-01
-1.131999999999999673e-01 -2.233998557687693898e-01
-1.130999999999999783e-01 -2.232083987563047711e-01
-1.129999999999999893e-01 -2.230169244519285832e-01
-1.129000000000000004e-01 -2.228254328770362669e-01
-1.127999999999999559e-01 -2.226339240530120500e-01
-1.126999999999999669e-01 -2.224423980012291968e-01
-1.125999999999999779e-01 -2.222508547430493420e-01
-1.124999999999999889e-01 -2.220592942998229624e-01
-1.123999999999999999e-01 -2.218677166928893219e-01
-1.122999999999999554e-01 -2.216761219435762487e-01
-1.121999999999999664e-01 -2.214845100732006355e-01
-1.120999999999999774e-01 -2.212928811030678289e-01
-1.119999999999999885e-01 -2.211012350544719618e-01
-1.118999999999999995e-01 -2.209095719486959264e-01
-1.117999999999999550e-01 -2.207178918070112073e-01
-1.116999999999999660e-01 -2.205261946506783255e-01
-1.115999999999999770e-01 -2.203344805009462559e-01
-1.114999999999999880e-01 -2.201427493790526491e-01
-1.113999999999999990e-01 -2.199510013062240810e-01
-1.112999999999999545e-01 -2.197592363036756091e-01
-1.111999999999999655e-01 -2.195674543926113831e-01
-1.110999999999999766e-01 -2.193756555942238118e-01
-1.109999999999999876e-01 -2.191838399296942852e-01
-1.108999999999999986e-01 -2.189920074201928413e-01
-1.107999999999999541e-01 -2.188001580868781382e-01
-1.106999999999999651e-01 -2.186082919508977318e-01
-1.105999999999999761e-01 -2.184164090333877706e-01
-1.104999999999999871e-01 -2.182245093554729953e-01
-1.103999999999999981e-01 -2.180325929382670447e-01
-1.102999999999999536e-01 -2.178406598028720387e-01
-1.101999999999999647e-01 -2.176487099703791339e-01
-1.100999999999999757e-01 -2.174567434618678297e-01
-1.099999999999999867e-01 -2.172647602984064674e-01
-1.098999999999999977e-01 -2.170727605010521755e-01
-1.098000000000000087e-01 -2.168807440908505357e-01
-1.096999999999999642e-01 -2.166887110888359447e-01
-1.095999999999999752e-01 -2.164966615160316410e-01
-1.094999999999999862e-01 -2.163045953934493448e-01
-1.093999999999999972e-01 -2.161125127420895076e-01
-1.093000000000000083e-01 -2.159204135829412841e-01
-1.091999999999999638e-01 -2.157282979369824771e-01
-1.090999999999999748e-01 -2.155361658251797319e-01
-1.089999999999999858e-01 -2.153440172684880916e-01
-1.088999999999999968e-01 -2.151518522878515527e-01
-1.088000000000000078e-01 -2.149596709042025655e-01
-1.086999999999999633e-01 -2.147674731384623392e-01
-1.085999999999999743e-01 -2.145752590115408975e-01
-1.084999999999999853e-01 -2.143830285443368011e-01
-1.083999999999999964e-01 -2.141907817577372308e-01
-1.083000000000000074e-01 -2.139985186726180988e-01
-1.081999999999999629e-01 -2.138062393098439373e-01
-1.080999999999999739e-01 -2.136139436902681765e-01
-1.079999999999999849e-01 -2.134216318347326724e-01
-1.078999999999999959e-01 -2.132293037640679012e-01
-1.078000000000000069e-01 -2.130369594990932647e-01
-1.076999999999999624e-01 -2.128445990606164517e-01
-1.075999999999999734e-01 -2.126522224694342711e-01
-1.074999999999999845e-01 -2.124598297463319019e-01
-1.073999999999999955e-01 -2.122674209120832267e-01
-1.073000000000000065e-01 -2.120749959874507484e-01
-1.071999999999999620e-01 -2.118825549931855901e-01
-1.070999999999999730e-01 -2.116900979500278834e-01
-1.069999999999999840e-01 -2.114976248787059365e-01
-1.068999999999999950e-01 -2.113051357999369828e-01
-1.068000000000000060e-01 -2.111126307344269037e-01
-1.066999999999999615e-01 -2.109201097028699790e-01
-1.065999999999999726e-01 -2.107275727259495801e-01
-1.064999999999999836e-01 -2.105350198243374216e-01
-1.063999999999999946e-01 -2.103424510186938656e-01
-1.063000000000000056e-01 -2.101498663296679781e-01
-1.061999999999999611e-01 -2.099572657778974172e-01
-1.060999999999999721e-01 -2.097646493840087667e-01
-1.059999999999999831e-01 -2.095720171686168976e-01
-1.058999999999999941e-01 -2.093793691523254397e-01
-1.058000000000000052e-01 -2.091867053557267264e-01
-1.056999999999999607e-01 -2.089940257994015727e-01
-1.055999999999999717e-01 -2.088013305039197187e-01
-1.054999999999999827e-01 -2.086086194898393587e-01
-1.053999999999999937e-01 -2.084158927777073067e-01
-1.053000000000000047e-01 -2.082231503880590251e-01
-1.051999999999999602e-01 -2.080303923414185407e-01
-1.050999999999999712e-01 -2.078376186582988339e-01
-1.049999999999999822e-01 -2.076448293592012273e-01
-1.048999999999999932e-01 -2.074520244646156641e-01
-1.048000000000000043e-01 -2.072592039950208742e-01
-1.046999999999999598e-01 -2.070663679708840410e-01
-1.045999999999999708e-01 -2.068735164126613013e-01
-1.044999999999999818e-01 -2.066806493407970791e-01
-1.043999999999999928e-01 -2.064877667757245294e-01
-1.043000000000000038e-01 -2.062948687378656221e-01
-1.041999999999999593e-01 -2.061019552476304750e-01
-1.040999999999999703e-01 -2.059090263254184927e-01
-1.039999999999999813e-01 -2.057160819916172834e-01
-1.038999999999999924e-01 -2.055231222666031032e-01
-1.038000000000000034e-01 -2.053301471707409120e-01
-1.036999999999999589e-01 -2.051371567243841787e-01
-1.035999999999999699e-01 -2.049441509478753809e-01
-1.034999999999999809e-01 -2.047511298615450892e-01
-1.033999999999999919e-01 -2.045580934857128552e-01
-1.033000000000000029e-01 -2.043650418406866842e-01
-1.031999999999999584e-01 -2.041719749467632017e-01
-1.030999999999999694e-01 -2.039788928242278199e-01
-1.029999999999999805e-01 -2.037857954933544324e-01
-1.028999999999999915e-01 -2.035926829744056088e-01
-1.028000000000000025e-01 -2.033995552876324275e-01
-1.026999999999999580e-01 -2.032064124532745875e-01
-1.025999999999999690e-01 -2.030132544915606851e-01
-1.024999999999999800e-01 -2.028200814227076876e-01
-1.023999999999999910e-01 -2.026268932669210987e-01
-1.023000000000000020e-01 -2.024336900443952647e-01
-1.021999999999999575e-01 -2.022404717753128467e-01
-1.020999999999999686e-01 -2.020472384798455978e-01
-1.019999999999999796e-01 -2.018539901781534474e-01
-1.018999999999999906e-01 -2.016607268903851113e-01
-1.018000000000000016e-01 -2.014674486366778705e-01
-1.016999999999999571e-01 -2.012741554371575703e-01
-1.015999999999999681e-01 -2.010808473119389261e-01
-1.014999999999999791e-01 -2.008875242811250517e-01
-1.013999999999999901e-01 -2.006941863648075974e-01
-1.013000000000000012e-01 -2.005008335830669453e-01
-1.011999999999999567e-01 -2.003074659559719861e-01
-1.010999999999999677e-01 -2.001140835035805365e-01
-1.009999999999999787e-01 -1.999206862459386447e-01
-1.008999999999999897e-01 -1.997272742030810899e-01
-1.008000000000000007e-01 -1.995338473950313551e-01
-1.006999999999999562e-01 -1.993404058418012936e-01
-1.005999999999999672e-01 -1.991469495633917397e-01
-1.004999999999999782e-01 -1.989534785797918148e-01
-1.003999999999999893e-01 -1.987599929109793995e-01
-1.003000000000000003e-01 -1.985664925769209110e-01
-1.001999999999999558e-01 -1.983729775975712761e-01
-1.000999999999999668e-01 -1.981794479928743746e-01
-9.999999999999997780e-02 -1.979859037827623458e-01
-9.989999999999998881e-02 -1.977923449871560879e-01
-9.979999999999999982e-02 -1.975987716259650639e-01
-9.969999999999995532e-02 -1.974051837190872183e-01
-9.959999999999996634e-02 -1.972115812864094764e-01
-9.949999999999997735e-02 -1.970179643478069675e-01
-9.939999999999998836e-02 -1.968243329231436356e-01
-9.929999999999999938e-02 -1.966306870322719336e-01
-9.919999999999995488e-02 -1.964370266950328514e-01
-9.909999999999996589e-02 -1.962433519312563601e-01
-9.899999999999997691e-02 -1.960496627607605791e-01
-9.889999999999998792e-02 -1.958559592033524144e-01
-9.879999999999999893e-02 -1.956622412788274479e-01
-9.869999999999995444e-02 -1.954685090069696041e-01
-9.859999999999996545e-02 -1.952747624075518162e-01
-9.849999999999997646e-02 -1.950810015003353326e-01
-9.839999999999998748e-02 -1.948872263050700770e-01
-9.829999999999999849e-02 -1.946934368414945105e-01
-9.819999999999995399e-02 -1.944996331293356862e-01
-9.809999999999996501e-02 -1.943058151883095275e-01
-9.799999999999997602e-02 -1.941119830381202727e-01
-9.789999999999998703e-02 -1.939181366984608079e-01
-9.779999999999999805e-02 -1.937242761890127507e-01
-9.769999999999995355e-02 -1.935304015294460056e-01
-9.759999999999996456e-02 -1.933365127394196248e-01
-9.749999999999997558e-02 -1.931426098385807533e-01
-9.739999999999998659e-02 -1.929486928465653783e-01
-9.729999999999999760e-02 -1.927547617829979687e-01
-9.719999999999995310e-02 -1.925608166674916411e-01
-9.709999999999996412e-02 -1.923668575196482988e-01
-9.699999999999997513e-02 -1.921728843590582436e-01
-9.689999999999998614e-02 -1.919788972053002862e-01
-9.679999999999999716e-02 -1.917848960779420797e-01
-9.670000000000000817e-02 -1.915908809965397863e-01
-9.659999999999996367e-02 -1.913968519806379387e-01
-9.649999999999997469e-02 -1.912028090497702171e-01
-9.639999999999998570e-02 -1.910087522234583945e-01
-9.629999999999999671e-02 -1.908146815212130587e-01
-9.620000000000000773e-02 -1.906205969625333896e-01
-9.609999999999996323e-02 -1.904264985669069932e-01
-9.599999999999997424e-02 -1.902323863538104842e-01
-9.589999999999998526e-02 -1.900382603427087091e-01
-9.579999999999999627e-02 -1.898441205530552178e-01
-9.570000000000000728e-02 -1.896499670042922359e-01
-9.559999999999996279e-02 -1.894557997158503593e-01
-9.549999999999997380e-02 -1.892616187071492484e-01
-9.539999999999998481e-02 -1.890674239975967397e-01
-9.529999999999999583e-02 -1.888732156065894563e-01
-9.520000000000000684e-02 -1.886789935535125584e-01
-9.509999999999996234e-02 -1.884847578577397154e-01
-9.499999999999997335e-02 -1.882905085386336053e-01
-9.489999999999998437e-02 -1.880962456155450546e-01
-9.479999999999999538e-02 -1.879019691078137322e-01
-9.470000000000000639e-02 -1.877076790347678437e-01
-9.459999999999996190e-02 -1.875133754157240762e-01
-9.449999999999997291e-02 -1.873190582699881257e-01
-9.439999999999998392e-02 -1.871247276168538920e-01
-9.429999999999999494e-02 -1.869303834756040061e-01
-9.420000000000000595e-02 -1.867360258655096916e-01
-9.409999999999996145e-02 -1.865416548058307644e-01
-9.399999999999997247e-02 -1.863472703158158272e-01
-9.389999999999998348e-02 -1.861528724147019642e-01
-9.379999999999999449e-02 -1.859584611217146854e-01
-9.370000000000000551e-02 -1.857640364560684265e-01
-9.359999999999996101e-02 -1.855695984369658824e-01
-9.349999999999997202e-02 -1.853751470835988679e-01
-9.339999999999998304e-02 -1.851806824151473463e-01
-9.329999999999999405e-02 -1.849862044507800118e-01
-9.320000000000000506e-02 -1.847917132096542903e-01
-9.309999999999996056e-02 -1.845972087109159498e-01
-9.299999999999997158e-02 -1.844026909736997955e-01
-9.289999999999998259e-02 -1.842081600171288636e-01
-9.279999999999999361e-02 -1.840136158603150329e-01
-9.270000000000000462e-02 -1.838190585223585805e-01
-9.259999999999996012e-02 -1.836244880223485421e-01
-9.249999999999997113e-02 -1.834299043793626849e-01
-9.239999999999998215e-02 -1.832353076124671742e-01
-9.229999999999999316e-02 -1.830406977407168234e-01
-9.220000000000000417e-02 -1.828460747831552324e-01
-9.209999999999995968e-02 -1.826514387588142330e-01
-9.199999999999997069e-02 -1.824567896867148042e-01
-9.189999999999998170e-02 -1.822621275858662127e-01
-9.179999999999999272e-02 -1.820674524752664281e-01
-9.170000000000000373e-02 -1.818727643739018740e-01
-9.159999999999995923e-02 -1.816780633007477330e-01
-9.149999999999997025e-02 -1.814833492747679744e-01
-9.139999999999998126e-02 -1.812886223149149933e-01
-9.129999999999999227e-02 -1.810938824401297775e-01
-9.120000000000000329e-02 -1.808991296693419626e-01
-9.109999999999995879e-02 -1.807043640214698044e-01
-9.099999999999996980e-02 -1.805095855154204565e-01
-9.089999999999998082e-02 -1.803147941700892209e-01
-9.079999999999999183e-02 -1.801199900043603253e-01
-9.070000000000000284e-02 -1.799251730371065339e-01
-9.059999999999995834e-02 -1.797303432871892037e-01
-9.049999999999996936e-02 -1.795355007734585617e-01
-9.039999999999998037e-02 -1.793406455147531497e-01
-9.029999999999999138e-02 -1.791457775299002964e-01
-9.020000000000000240e-02 -1.789508968377158671e-01
-9.009999999999995790e-02 -1.787560034570043754e-01
-8.999999999999996891e-02 -1.785610974065591772e-01
-8.989999999999997993e-02 -1.783661787051619985e-01
-8.979999999999999094e-02 -1.781712473715832135e-01
-8.970000000000000195e-02 -1.779763034245820663e-01
-8.959999999999995746e-02 -1.777813468829059496e-01
-8.949999999999996847e-02 -1.775863777652915698e-01
-8.939999999999997948e-02 -1.773913960904637266e-01
-8.929999999999999050e-02 -1.771964018771361171e-01
-8.920000000000000151e-02 -1.770013951440109201e-01
-8.909999999999995701e-02 -1.768063759097789622e-01
-8.899999999999996803e-02 -1.766113441931199401e-01
-8.889999999999997904e-02 -1.764163000127019487e-01
-8.879999999999999005e-02 -1.762212433871817585e-01
-8.870000000000000107e-02 -1.760261743352048991e-01
-8.859999999999995657e-02 -1.758310928754052427e-01
-8.849999999999996758e-02 -1.756359990264058091e-01
-8.839999999999997859e-02 -1.754408928068178497e-01
-8.829999999999998961e-02 -1.752457742352413750e-01
-8.820000000000000062e-02 -1.750506433302650988e-01
-8.809999999999995612e-02 -1.748555001104661610e-01
-8.799999999999996714e-02 -1.746603445944107380e-01
-8.789999999999997815e-02 -1.744651768006534043e-01
-8.779999999999998916e-02 -1.742699967477373546e-01
-8.770000000000000018e-02 -1.740748044541944872e-01
-8.759999999999995568e-02 -1.738795999385452928e-01
-8.749999999999996669e-02 -1.736843832192992432e-01
-8.739999999999997771e-02 -1.734891543149539306e-01
-8.729999999999998872e-02 -1.732939132439960395e-01
-8.719999999999999973e-02 -1.730986600249006524e-01
-8.709999999999995524e-02 -1.729033946761315277e-01
-8.699999999999996625e-02 -1.727081172161413491e-01
-8.689999999999997726e-02 -1.725128276633711988e-01
-8.679999999999998828e-02 -1.723175260362508066e-01
-8.669999999999999929e-02 -1.721222123531986614e-01
-8.659999999999995479e-02 -1.719268866326217893e-01
-8.649999999999996581e-02 -1.717315488929162526e-01
-8.639999999999997682e-02 -1.715361991524662899e-01
-8.629999999999998783e-02 -1.713408374296450931e-01
-8.619999999999999885e-02 -1.711454637428144188e-01
-8.609999999999995435e-02 -1.709500781103246159e-01
-8.599999999999996536e-02 -1.707546805505149590e-01
-8.589999999999997637e-02 -1.705592710817132596e-01
-8.579999999999998739e-02 -1.703638497222358661e-01
-8.569999999999999840e-02 -1.701684164903879137e-01
-8.559999999999995390e-02 -1.699729714044631579e-01
-8.549999999999996492e-02 -1.697775144827442240e-01
-8.539999999999997593e-02 -1.695820457435021911e-01
-8.529999999999998694e-02 -1.693865652049968695e-01
-8.519999999999999796e-02 -1.691910728854767731e-01
-8.509999999999995346e-02 -1.689955688031789804e-01
-8.499999999999996447e-02 -1.688000529763295232e-01
-8.489999999999997549e-02 -1.686045254231429147e-01
-8.479999999999998650e-02 -1.684089861618223438e-01
-8.469999999999999751e-02 -1.682134352105596753e-01
-8.459999999999995302e-02 -1.680178725875354495e-01
-8.449999999999996403e-02 -1.678222983109191324e-01
-8.439999999999997504e-02 -1.676267123988686158e-01
-8.429999999999998606e-02 -1.674311148695305507e-01
-8.419999999999999707e-02 -1.672355057410402079e-01
-8.409999999999995257e-02 -1.670398850315216455e-01
-8.399999999999996358e-02 -1.668442527590876800e-01
-8.389999999999997460e-02 -1.666486089418396654e-01
-8.379999999999998561e-02 -1.664529535978677977e-01
-8.369999999999999662e-02 -1.662572867452507819e-01
-8.360000000000000764e-02 -1.660616084020561933e-01
-8.349999999999996314e-02 -1.658659185863400887e-01
-8.339999999999997415e-02 -1.656702173161476999e-01
-8.329999999999998517e-02 -1.654745046095123517e-01
-8.319999999999999618e-02 -1.652787804844564890e-01
-8.310000000000000719e-02 -1.650830449589911486e-01
-8.299999999999996270e-02 -1.648872980511158493e-01
-8.289999999999997371e-02 -1.646915397788193125e-01
-8.279999999999998472e-02 -1.644957701600784916e-01
-8.269999999999999574e-02 -1.642999892128593764e-01
-8.260000000000000675e-02 -1.641041969551164104e-01
-8.249999999999996225e-02 -1.639083934047927960e-01
-8.239999999999997327e-02 -1.637125785798208000e-01
-8.229999999999998428e-02 -1.635167524981208931e-01
-8.219999999999999529e-02 -1.633209151776025825e-01
-8.210000000000000631e-02 -1.631250666361640234e-01
-8.199999999999996181e-02 -1.629292068916919356e-01
-8.189999999999997282e-02 -1.627333359620620756e-01
-8.179999999999998384e-02 -1.625374538651387091e-01
-8.169999999999999485e-02 -1.623415606187748883e-01
-8.160000000000000586e-02 -1.621456562408122859e-01
-8.149999999999996136e-02 -1.619497407490813334e-01
-8.139999999999997238e-02 -1.617538141614014435e-01
-8.129999999999998339e-02 -1.615578764955805102e-01
-8.119999999999999440e-02 -1.613619277694150755e-01
-8.110000000000000542e-02 -1.611659680006906625e-01
-8.099999999999996092e-02 -1.609699972071812757e-01
-8.089999999999997193e-02 -1.607740154066500393e-01
-8.079999999999998295e-02 -1.605780226168483649e-01
-8.069999999999999396e-02 -1.603820188555167836e-01
-8.060000000000000497e-02 -1.601860041403842250e-01
-8.049999999999996048e-02 -1.599899784891685439e-01
-8.039999999999997149e-02 -1.597939419195764654e-01
-8.029999999999998250e-02 -1.595978944493032792e-01
-8.019999999999999352e-02 -1.594018360960330338e-01
-8.010000000000000453e-02 -1.592057668774385371e-01
-7.999999999999996003e-02 -1.590096868111813277e-01
-7.989999999999997105e-02 -1.588135959149119536e-01
-7.979999999999998206e-02 -1.586174942062693327e-01
-7.969999999999999307e-02 -1.584213817028813642e-01
-7.960000000000000409e-02 -1.582252584223646785e-01
-7.949999999999995959e-02 -1.580291243823244429e-01
-7.939999999999997060e-02 -1.578329796003550278e-01
-7.929999999999998161e-02 -1.576368240940392851e-01
-7.919999999999999263e-02 -1.574406578809487978e-01
-7.910000000000000364e-02 -1.572444809786439635e-01
-7.899999999999995914e-02 -1.570482934046739387e-01
-7.889999999999997016e-02 -1.568520951765768612e-01
-7.879999999999998117e-02 -1.566558863118793221e-01
-7.869999999999999218e-02 -1.564596668280968106e-01
-7.860000000000000320e-02 -1.562634367427337134e-01
-7.849999999999995870e-02 -1.560671960732828156e-01
-7.839999999999996971e-02 -1.558709448372262441e-01
-7.829999999999998073e-02 -1.556746830520344960e-01
-7.819999999999999174e-02 -1.554784107351669387e-01
-7.810000000000000275e-02 -1.552821279040717817e-01
-7.799999999999995826e-02 -1.550858345761858548e-01
-7.789999999999996927e-02 -1.548895307689351075e-01
-7.779999999999998028e-02 -1.546932164997339987e-01
-7.769999999999999130e-02 -1.544968917859858015e-01
-7.760000000000000231e-02 -1.543005566450826871e-01
-7.749999999999995781e-02 -1.541042110944054189e-01
-7.739999999999996882e-02 -1.539078551513239634e-01
-7.729999999999997984e-02 -1.537114888331966578e-01
-7.719999999999999085e-02 -1.535151121573709032e-01
-7.710000000000000187e-02 -1.533187251411826657e-01
-7.699999999999995737e-02 -1.531223278019568645e-01
-7.689999999999996838e-02 -1.529259201570073723e-01
-7.679999999999997939e-02 -1.527295022236366540e-01
-7.669999999999999041e-02 -1.525330740191359613e-01
-7.660000000000000142e-02 -1.523366355607854994e-01
-7.649999999999995692e-02 -1.521401868658540935e-01
-7.639999999999996794e-02 -1.519437279515997719e-01
-7.629999999999997895e-02 -1.517472588352689056e-01
-7.619999999999998996e-02 -1.515507795340969854e-01
-7.610000000000000098e-02 -1.513542900653082057e-01
-7.599999999999995648e-02 -1.511577904461155475e-01
-7.589999999999996749e-02 -1.509612806937210283e-01
-7.579999999999997851e-02 -1.507647608253152860e-01
-7.569999999999998952e-02 -1.505682308580778006e-01
-7.560000000000000053e-02 -1.503716908091769500e-01
-7.549999999999995604e-02 -1.501751406957698709e-01
-7.539999999999996705e-02 -1.499785805350027090e-01
-7.529999999999997806e-02 -1.497820103440102579e-01
-7.519999999999998908e-02 -1.495854301399161534e-01
-7.510000000000000009e-02 -1.493888399398330402e-01
-7.499999999999995559e-02 -1.491922397608620998e-01
-7.489999999999996660e-02 -1.489956296200938002e-01
-7.479999999999997762e-02 -1.487990095346070629e-01
-7.469999999999998863e-02 -1.486023795214698739e-01
-7.459999999999999964e-02 -1.484057395977389227e-01
-7.449999999999995515e-02 -1.482090897804597129e-01
-7.439999999999996616e-02 -1.480124300866669795e-01
-7.429999999999997717e-02 -1.478157605333839386e-01
-7.419999999999998819e-02 -1.476190811376227041e-01
-7.409999999999999920e-02 -1.474223919163843988e-01
-7.399999999999995470e-02 -1.472256928866587655e-01
-7.389999999999996572e-02 -1.470289840654247782e-01
-7.379999999999997673e-02 -1.468322654696500584e-01
-7.369999999999998774e-02 -1.466355371162910148e-01
-7.359999999999999876e-02 -1.464387990222930647e-01
-7.349999999999995426e-02 -1.462420512045903009e-01
-7.339999999999996527e-02 -1.460452936801060753e-01
-7.329999999999997629e-02 -1.458485264657523039e-01
-7.319999999999998730e-02 -1.456517495784298566e-01
-7.309999999999999831e-02 -1.454549630350285006e-01
-7.299999999999995381e-02 -1.452581668524266789e-01
-7.289999999999996483e-02 -1.450613610474922599e-01
-7.279999999999997584e-02 -1.448645456370815099e-01
-7.269999999999998685e-02 -1.446677206380396208e-01
-7.259999999999999787e-02 -1.444708860672009321e-01
-7.249999999999995337e-02 -1.442740419413883479e-01
-7.239999999999996438e-02 -1.440771882774140311e-01
-7.229999999999997540e-02 -1.438803250920789034e-01
-7.219999999999998641e-02 -1.436834524021725623e-01
-7.209999999999999742e-02 -1.434865702244737806e-01
-7.199999999999995293e-02 -1.432896785757500624e-01
-7.189999999999996394e-02 -1.430927774727580315e-01
-7.179999999999997495e-02 -1.428958669322430708e-01
-7.169999999999998597e-02 -1.426989469709394609e-01
-7.159999999999999698e-02 -1.425020176055704080e-01
-7.149999999999995248e-02 -1.423050788528479604e-01
-7.139999999999996350e-02 -1.421081307294733975e-01
-7.129999999999997451e-02 -1.419111732521365632e-01
-7.119999999999998552e-02 -1.417142064375164490e-01
-7.109999999999999654e-02 -1.415172303022808054e-01
-7.099999999999995204e-02 -1.413202448630862529e-01
-7.089999999999996305e-02 -1.411232501365787817e-01
-7.079999999999997407e-02 -1.409262461393928356e-01
-7.069999999999998508e-02 -1.407292328881519505e-01
-7.059999999999999609e-02 -1.405322103994686711e-01
-7.050000000000000711e-02 -1.403351786899443565e-01
-7.039999999999996261e-02 -1.401381377761692915e-01
-7.029999999999997362e-02 -1.399410876747229915e-01
-7.019999999999998463e-02 -1.397440284021735923e-01
-7.009999999999999565e-02 -1.395469599750782663e-01
-7.000000000000000666e-02 -1.393498824099832500e-01
-6.989999999999996216e-02 -1.391527957234234281e-01
-6.979999999999997318e-02 -1.389556999319231101e-01
-6.969999999999998419e-02 -1.387585950519952260e-01
-6.959999999999999520e-02 -1.385614811001416868e-01
-6.950000000000000622e-02 -1.383643580928534678e-01
-6.939999999999996172e-02 -1.381672260466103030e-01
-6.929999999999997273e-02 -1.379700849778812966e-01
-6.919999999999998375e-02 -1.377729349031241723e-01
-6.909999999999999476e-02 -1.375757758387857466e-01
-6.900000000000000577e-02 -1.373786078013017609e-01
-6.889999999999996128e-02 -1.371814308070967992e-01
-6.879999999999997229e-02 -1.369842448725849260e-01
-6.869999999999998330e-02 -1.367870500141686041e-01
-6.859999999999999432e-02 -1.365898462482395825e-01
-6.850000000000000533e-02 -1.363926335911785637e-01
-6.839999999999996083e-02 -1.361954120593550088e-01
-6.829999999999997184e-02 -1.359981816691278322e-01
-6.819999999999998286e-02 -1.358009424368445683e-01
-6.809999999999999387e-02 -1.356036943788418714e-01
-6.800000000000000488e-02 -1.354064375114453211e-01
-6.789999999999996039e-02 -1.352091718509694229e-01
-6.779999999999997140e-02 -1.350118974137180794e-01
-6.769999999999998241e-02 -1.348146142159837857e-01
-6.759999999999999343e-02 -1.346173222740481568e-01
-6.750000000000000444e-02 -1.344200216041819274e-01
-6.739999999999995994e-02 -1.342227122226446190e-01
-6.729999999999997096e-02 -1.340253941456850395e-01
-6.719999999999998197e-02 -1.338280673895408668e-01
-6.709999999999999298e-02 -1.336307319704387875e-01
-6.700000000000000400e-02 -1.334333879045944971e-01
-6.689999999999995950e-02 -1.332360352082126997e-01
-6.679999999999997051e-02 -1.330386738974873306e-01
-6.669999999999998153e-02 -1.328413039886011671e-01
-6.659999999999999254e-02 -1.326439254977259952e-01
-6.650000000000000355e-02 -1.324465384410226654e-01
-6.639999999999995905e-02 -1.322491428346410924e-01
-6.629999999999997007e-02 -1.320517386947203664e-01
-6.619999999999998108e-02 -1.318543260373883363e-01
-6.609999999999999210e-02 -1.316569048787620821e-01
-6.600000000000000311e-02 -1.314594752349477202e-01
-6.589999999999995861e-02 -1.312620371220402093e-01
-6.579999999999996962e-02 -1.310645905561239888e-01
-6.569999999999998064e-02 -1.308671355532722014e-01
-6.559999999999999165e-02 -1.306696721295470542e-01
-6.550000000000000266e-02 -1.304722003009999576e-01
-6.539999999999995817e-02 -1.302747200836712471e-01
-6.529999999999996918e-02 -1.300772314935906282e-01
-6.519999999999998019e-02 -1.298797345467764264e-01
-6.509999999999999121e-02 -1.296822292592363368e-01
-6.500000000000000222e-02 -1.294847156469670635e-01
-6.489999999999995772e-02 -1.292871937259542081e-01
-6.479999999999996874e-02 -1.290896635121728531e-01
-6.469999999999997975e-02 -1.288921250215867564e-01
-6.459999999999999076e-02 -1.286945782701490182e-01
-6.450000000000000178e-02 -1.284970232738016360e-01
-6.439999999999995728e-02 -1.282994600484756997e-01
-6.429999999999996829e-02 -1.281018886100916687e-01
-6.419999999999997931e-02 -1.279043089745588446e-01
-6.409999999999999032e-02 -1.277067211577756212e-01
-6.400000000000000133e-02 -1.275091251756295396e-01
-6.389999999999995683e-02 -1.273115210439972056e-01
-6.379999999999996785e-02 -1.271139087787445110e-01
-6.369999999999997886e-02 -1.269162883957262455e-01
-6.359999999999998987e-02 -1.267186599107863743e-01
-6.350000000000000089e-02 -1.265210233397579542e-01
-6.339999999999995639e-02 -1.263233786984630513e-01
-6.329999999999996740e-02 -1.261257260027132121e-01
-6.319999999999997842e-02 -1.259280652683087975e-01
-6.309999999999998943e-02 -1.257303965110392885e-01
-6.300000000000000044e-02 -1.255327197466833966e-01
-6.289999999999995595e-02 -1.253350349910087869e-01
-6.279999999999996696e-02 -1.251373422597726326e-01
-6.269999999999997797e-02 -1.249396415687208522e-01
-6.259999999999998899e-02 -1.247419329335886506e-01
-6.250000000000000000e-02 -1.245442163701003802e-01
-6.239999999999995550e-02 -1.243464918939693881e-01
-6.229999999999996652e-02 -1.241487595208985023e-01
-6.219999999999997753e-02 -1.239510192665794208e-01
-6.209999999999998854e-02 -1.237532711466929752e-01
-6.199999999999999956e-02 -1.235555151769093252e-01
-6.189999999999995506e-02 -1.233577513728875003e-01
-6.179999999999996607e-02 -1.231599797502761634e-01
-6.169999999999997708e-02 -1.229622003247126671e-01
-6.159999999999998810e-02 -1.227644131118237475e-01
-6.149999999999999911e-02 -1.225666181272252742e-01
-6.139999999999995461e-02 -1.223688153865221395e-01
-6.129999999999996563e-02 -1.221710049053087721e-01
-6.119999999999997664e-02 -1.219731866991684288e-01
-6.109999999999998765e-02 -1.217753607836737084e-01
-6.099999999999999867e-02 -1.215775271743862462e-01
-6.089999999999995417e-02 -1.213796858868569223e-01
-6.079999999999996518e-02 -1.211818369366259723e-01
-6.069999999999997620e-02 -1.209839803392226687e-01
-6.059999999999998721e-02 -1.207861161101653896e-01
-6.049999999999999822e-02 -1.205882442649618552e-01
-6.039999999999995373e-02 -1.203903648191087805e-01
-6.029999999999996474e-02 -1.201924777880924444e-01
-6.019999999999997575e-02 -1.199945831873879959e-01
-6.009999999999998677e-02 -1.197966810324599118e-01
-5.999999999999999778e-02 -1.195987713387618723e-01
-5.989999999999995328e-02 -1.194008541217365660e-01
-5.979999999999996430e-02 -1.192029293968163983e-01
-5.969999999999997531e-02 -1.190049971794225198e-01
-5.959999999999998632e-02 -1.188070574849654504e-01
-5.949999999999999734e-02 -1.186091103288449133e-01
-5.939999999999995284e-02 -1.184111557264498071e-01
-5.929999999999996385e-02 -1.182131936931585525e-01
-5.919999999999997486e-02 -1.180152242443383709e-01
-5.909999999999998588e-02 -1.178172473953460475e-01
-5.899999999999999689e-02 -1.176192631615273487e-01
-5.889999999999995239e-02 -1.174212715582173272e-01
-5.879999999999996341e-02 -1.172232726007405995e-01
-5.869999999999997442e-02 -1.170252663044106800e-01
-5.859999999999998543e-02 -1.168272526845303694e-01
-5.849999999999999645e-02 -1.166292317563917824e-01
-5.839999999999995195e-02 -1.164312035352761676e-01
-5.829999999999996296e-02 -1.162331680364544068e-01
-5.819999999999997398e-02 -1.160351252751861822e-01
-5.809999999999998499e-02 -1.158370752667206710e-01
-5.799999999999999600e-02 -1.156390180262962669e-01
-5.789999999999995151e-02 -1.154409535691405114e-01
-5.779999999999996252e-02 -1.152428819104705099e-01
-5.769999999999997353e-02 -1.150448030654924042e-01
-5.759999999999998455e-02 -1.148467170494016781e-01
-5.749999999999999556e-02 -1.146486238773830602e-01
-5.739999999999995106e-02 -1.144505235646104541e-01
-5.729999999999996207e-02 -1.142524161262474525e-01
-5.719999999999997309e-02 -1.140543015774464763e-01
-5.709999999999998410e-02 -1.138561799333494690e-01
-5.699999999999999512e-02 -1.136580512090876183e-01
-5.690000000000000613e-02 -1.134599154197813847e-01
-5.679999999999996163e-02 -1.132617725805404457e-01
-5.669999999999997264e-02 -1.130636227064640981e-01
-5.659999999999998366e-02 -1.128654658126406196e-01
-5.649999999999999467e-02 -1.126673019141476995e-01
-5.640000000000000568e-02 -1.124691310260523269e-01
-5.629999999999996119e-02 -1.122709531634107361e-01
-5.619999999999997220e-02 -1.120727683412687664e-01
-5.609999999999998321e-02 -1.118745765746612247e-01
-5.599999999999999423e-02 -1.116763778786123984e-01
-5.590000000000000524e-02 -1.114781722681359444e-01
-5.579999999999996074e-02 -1.112799597582345840e-01
-5.569999999999997176e-02 -1.110817403639008244e-01
-5.559999999999998277e-02 -1.108835141001161678e-01
-5.549999999999999378e-02 -1.106852809818514721e-01
-5.540000000000000480e-02 -1.104870410240670758e-01
-5.529999999999996030e-02 -1.102887942417124095e-01
-5.519999999999997131e-02 -1.100905406497267036e-01
-5.509999999999998233e-02 -1.098922802630381002e-01
-5.499999999999999334e-02 -1.096940130965642357e-01
-5.490000000000000435e-02 -1.094957391652121997e-01
-5.479999999999995985e-02 -1.092974584838781460e-01
-5.469999999999997087e-02 -1.090991710674480558e-01
-5.459999999999998188e-02 -1.089008769307969332e-01
-5.449999999999999289e-02 -1.087025760887891934e-01
-5.440000000000000391e-02 -1.085042685562786491e-01
-5.429999999999995941e-02 -1.083059543481084130e-01
-5.419999999999997042e-02 -1.081076334791112314e-01
-5.409999999999998144e-02 -1.079093059641090258e-01
-5.399999999999999245e-02 -1.077109718179130177e-01
-5.390000000000000346e-02 -1.075126310553240067e-01
-5.379999999999995897e-02 -1.073142836911319120e-01
-5.369999999999996998e-02 -1.071159297401164806e-01
-5.359999999999998099e-02 -1.069175692170464681e-01
-5.349999999999999201e-02 -1.067192021366801941e-01
-5.340000000000000302e-02 -1.065208285137652922e-01
-5.329999999999995852e-02 -1.063224483630387518e-01
-5.319999999999996954e-02 -1.061240616992272789e-01
-5.309999999999998055e-02 -1.059256685370466716e-01
-5.299999999999999156e-02 -1.057272688912022085e-01
-5.290000000000000258e-02 -1.055288627763886350e-01
-5.279999999999995808e-02 -1.053304502072899690e-01
-5.269999999999996909e-02 -1.051320311985800282e-01
-5.259999999999998010e-02 -1.049336057649216114e-01
-5.249999999999999112e-02 -1.047351739209671645e-01
-5.240000000000000213e-02 -1.045367356813585863e-01
-5.229999999999995763e-02 -1.043382910607269509e-01
-5.219999999999996865e-02 -1.041398400736932156e-01
-5.209999999999997966e-02 -1.039413827348674713e-01
-5.199999999999999067e-02 -1.037429190588492339e-01
-5.190000000000000169e-02 -1.035444490602275697e-01
-5.179999999999995719e-02 -1.033459727535808587e-01
-5.169999999999996820e-02 -1.031474901534772809e-01
-5.159999999999997922e-02 -1.029490012744740390e-01
-5.149999999999999023e-02 -1.027505061311180662e-01
-5.140000000000000124e-02 -1.025520047379456373e-01
-5.129999999999995675e-02 -1.023534971094823831e-01
-5.119999999999996776e-02 -1.021549832602438174e-01
-5.109999999999997877e-02 -1.019564632047344904e-01
-5.099999999999998979e-02 -1.017579369574486553e-01
-5.090000000000000080e-02 -1.015594045328698652e-01
-5.079999999999995630e-02 -1.013608659454712235e-01
-5.069999999999996732e-02 -1.011623212097155500e-01
-5.059999999999997833e-02 -1.009637703400548397e-01
-5.049999999999998934e-02 -1.007652133509306797e-01
-5.040000000000000036e-02 -1.005666502567741233e-01
-5.029999999999995586e-02 -1.003680810720057187e-01
-5.019999999999996687e-02 -1.001695058110357167e-01
-5.009999999999997788e-02 -9.997092448826359889e-02
-4.999999999999998890e-02 -9.977233711807835526e-02
-4.989999999999999991e-02 -9.957374371485874787e-02
-4.979999999999995541e-02 -9.937514429297264473e-02
-4.969999999999996643e-02 -9.917653886677793573e-02
-4.959999999999997744e-02 -9.897792745062154729e-02
-4.949999999999998845e-02 -9.877931005884023341e-02
-4.939999999999999947e-02 -9.858068670576014547e-02
-4.929999999999995497e-02 -9.838205740569685998e-02
-4.919999999999996598e-02 -9.818342217295573937e-02
-4.909999999999997700e-02 -9.798478102183158511e-02
-4.899999999999998801e-02 -9.778613396660863766e-02
-4.889999999999999902e-02 -9.758748102156061810e-02
-4.879999999999995453e-02 -9.738882220095093634e-02
-4.869999999999996554e-02 -9.719015751903271882e-02
-4.859999999999997655e-02 -9.699148699004825347e-02
-4.849999999999998757e-02 -9.679281062822957249e-02
-4.839999999999999858e-02 -9.659412844779828589e-02
-4.829999999999995408e-02 -9.639544046296541491e-02
-4.819999999999996509e-02 -9.619674668793183614e-02
-4.809999999999997611e-02 -9.599804713688774027e-02
-4.799999999999998712e-02 -9.579934182401285414e-02
-4.789999999999999813e-02 -9.560063076347669053e-02
-4.779999999999995364e-02 -9.540191396943804858e-02
-4.769999999999996465e-02 -9.520319145604569377e-02
-4.759999999999997566e-02 -9.500446323743759469e-02
-4.749999999999998668e-02 -9.480572932774154749e-02
-4.739999999999999769e-02 -9.460698974107477344e-02
-4.729999999999995319e-02 -9.440824449154405773e-02
-4.719999999999996421e-02 -9.420949359324606864e-02
-4.709999999999997522e-02 -9.401073706026684407e-02
-4.699999999999998623e-02 -9.381197490668198580e-02
-4.689999999999999725e-02 -9.361320714655674280e-02
-4.679999999999995275e-02 -9.341443379394591406e-02
-4.669999999999996376e-02 -9.321565486289422331e-02
-4.659999999999997478e-02 -9.301687036743562509e-02
-4.649999999999998579e-02 -9.281808032159376276e-02
-4.639999999999999680e-02 -9.261928473938209339e-02
-4.629999999999995230e-02 -9.242048363480336037e-02
-4.619999999999996332e-02 -9.222167702185038451e-02
-4.609999999999997433e-02 -9.202286491450520356e-02
-4.599999999999998535e-02 -9.182404732673976611e-02
-4.589999999999999636e-02 -9.162522427251543200e-02
-4.579999999999995186e-02 -9.142639576578319438e-02
-4.569999999999996287e-02 -9.122756182048402662e-02
-4.559999999999997389e-02 -9.102872245054825784e-02
-4.549999999999998490e-02 -9.082987766989586431e-02
-4.539999999999999591e-02 -9.063102749243649725e-02
-4.529999999999995142e-02 -9.043217193206944116e-02
-4.519999999999996243e-02 -9.023331100268389138e-02
-4.509999999999997344e-02 -9.003444471815839900e-02
-4.499999999999998446e-02 -8.983557309236116228e-02
-4.489999999999999547e-02 -8.963669613915033196e-02
-4.479999999999995097e-02 -8.943781387237334513e-02
-4.469999999999996199e-02 -8.923892630586775787e-02
-4.459999999999997300e-02 -8.904003345346046816e-02
-4.449999999999998401e-02 -8.884113532896810439e-02
-4.439999999999999503e-02 -8.864223194619708091e-02
-4.429999999999995053e-02 -8.844332331894329269e-02
-4.419999999999996154e-02 -8.824440946099272598e-02
-4.409999999999997256e-02 -8.804549038612062561e-02
-4.399999999999998357e-02 -8.784656610809221666e-02
-4.389999999999999458e-02 -8.764763664066223259e-02
-4.380000000000000560e-02 -8.744870199757515117e-02
-4.369999999999996110e-02 -8.724976219256519450e-02
-4.359999999999997211e-02 -8.705081723935648164e-02
-4.349999999999998312e-02 -8.685186715166251514e-02
-4.339999999999999414e-02 -8.665291194318661128e-02
-4.330000000000000515e-02 -8.645395162762194163e-02
-4.319999999999996065e-02 -8.625498621865113069e-02
-4.309999999999997167e-02 -8.605601572994692194e-02
-4.299999999999998268e-02 -8.585704017517142850e-02
-4.289999999999999369e-02 -8.565805956797671594e-02
-4.280000000000000471e-02 -8.545907392200442765e-02
-4.269999999999996021e-02 -8.526008325088590967e-02
-4.259999999999997122e-02 -8.506108756824252992e-02
-4.249999999999998224e-02 -8.486208688768523412e-02
-4.239999999999999325e-02 -8.466308122281458737e-02
-4.230000000000000426e-02 -8.446407058722103789e-02
-4.219999999999995977e-02 -8.426505499448470882e-02
-4.209999999999997078e-02 -8.406603445817574516e-02
-4.199999999999998179e-02 -8.386700899185373093e-02
-4.189999999999999281e-02 -8.366797860906807771e-02
-4.180000000000000382e-02 -8.346894332335813571e-02
-4.169999999999995932e-02 -8.326990314825268025e-02
-4.159999999999997033e-02 -8.307085809727082770e-02
-4.149999999999998135e-02 -8.287180818392091142e-02
-4.139999999999999236e-02 -8.267275342170124497e-02
-4.130000000000000338e-02 -8.247369382410005278e-02
-4.119999999999995888e-02 -8.227462940459505381e-02
-4.109999999999996989e-02 -8.207556017665422476e-02
-4.099999999999998090e-02 -8.187648615373480099e-02
-4.089999999999999192e-02 -8.167740734928422008e-02
-4.080000000000000293e-02 -8.147832377673949744e-02
-4.069999999999995843e-02 -8.127923544952737889e-02
-4.059999999999996945e-02 -8.108014238106474314e-02
-4.049999999999998046e-02 -8.088104458475808833e-02
-4.039999999999999147e-02 -8.068194207400365692e-02
-4.030000000000000249e-02 -8.048283486218757443e-02
-4.019999999999995799e-02 -8.028372296268568298e-02
-4.009999999999996900e-02 -8.008460638886399918e-02
-3.999999999999998002e-02 -7.988548515407797868e-02
-3.989999999999999103e-02 -7.968635927167298794e-02
-3.980000000000000204e-02 -7.948722875498438756e-02
-3.969999999999995755e-02 -7.928809361733708816e-02
-3.959999999999996856e-02 -7.908895387204629979e-02
-3.949999999999997957e-02 -7.888980953241657434e-02
-3.939999999999999059e-02 -7.869066061174265214e-02
-3.930000000000000160e-02 -7.849150712330896229e-02
-3.919999999999995710e-02 -7.829234908038965046e-02
-3.909999999999996811e-02 -7.809318649624913400e-02
-3.899999999999997913e-02 -7.789401938414142190e-02
-3.889999999999999014e-02 -7.769484775731033688e-02
-3.880000000000000115e-02 -7.749567162898959860e-02
-3.869999999999995666e-02 -7.729649101240279596e-02
-3.859999999999996767e-02 -7.709730592076363687e-02
-3.849999999999997868e-02 -7.689811636727542088e-02
-3.839999999999998970e-02 -7.669892236513127515e-02
-3.830000000000000071e-02 -7.649972392751448746e-02
-3.819999999999995621e-02 -7.630052106759786790e-02
-3.809999999999996723e-02 -7.610131379854462308e-02
-3.799999999999997824e-02 -7.590210213350739865e-02
-3.789999999999998925e-02 -7.570288608562882049e-02
-3.780000000000000027e-02 -7.550366566804161961e-02
-3.769999999999995577e-02 -7.530444089386811868e-02
-3.759999999999996678e-02 -7.510521177622096756e-02
-3.749999999999997780e-02 -7.490597832820228286e-02
-3.739999999999998881e-02 -7.470674056290438347e-02
-3.729999999999999982e-02 -7.450749849340940201e-02
-3.719999999999995532e-02 -7.430825213278922925e-02
-3.709999999999996634e-02 -7.410900149410604154e-02
-3.699999999999997735e-02 -7.390974659041174566e-02
-3.689999999999998836e-02 -7.371048743474808984e-02
-3.679999999999999938e-02 -7.351122404014680256e-02
-3.669999999999995488e-02 -7.331195641962956477e-02
-3.659999999999996589e-02 -7.311268458620820421e-02
-3.649999999999997691e-02 -7.291340855288416800e-02
-3.639999999999998792e-02 -7.271412833264891129e-02
-3.629999999999999893e-02 -7.251484393848406373e-02
-3.619999999999995444e-02 -7.231555538336079114e-02
-3.609999999999996545e-02 -7.211626268024080855e-02
-3.599999999999997646e-02 -7.191696584207521448e-02
-3.589999999999998748e-02 -7.171766488180540688e-02
-3.579999999999999849e-02 -7.151835981236262518e-02
-3.569999999999995399e-02 -7.131905064666795024e-02
-3.559999999999996501e-02 -7.111973739763280400e-02
-3.549999999999997602e-02 -7.092042007815833882e-02
-3.539999999999998703e-02 -7.072109870113563179e-02
-3.529999999999999805e-02 -7.052177327944580965e-02
-3.519999999999995355e-02 -7.032244382595992382e-02
-3.509999999999996456e-02 -7.012311035353931132e-02
-3.499999999999997558e-02 -6.992377287503494243e-02
-3.489999999999998659e-02 -6.972443140328790645e-02
-3.479999999999999760e-02 -6.952508595112925904e-02
-3.469999999999995310e-02 -6.932573653138004999e-02
-3.459999999999996412e-02 -6.912638315685162849e-02
-3.449999999999997513e-02 -6.892702584034492153e-02
-3.439999999999998614e-02 -6.872766459465100286e-02
-3.429999999999999716e-02 -6.852829943255114853e-02
-3.419999999999995266e-02 -6.832893036681629562e-02
-3.409999999999996367e-02 -6.812955741020790268e-02
-3.399999999999997469e-02 -6.793018057547697830e-02
-3.389999999999998570e-02 -6.773079987536484436e-02
-3.379999999999999671e-02 -6.753141532260271973e-02
-3.369999999999995222e-02 -6.733202692991176186e-02
-3.359999999999996323e-02 -6.713263471000352478e-02
-3.349999999999997424e-02 -6.693323867557934848e-02
-3.339999999999998526e-02 -6.673383883933058092e-02
-3.329999999999999627e-02 -6.653443521393866134e-02
-3.319999999999995177e-02 -6.633502781207509247e-02
-3.309999999999996279e-02 -6.613561664640163484e-02
-3.299999999999997380e-02 -6.593620172956979331e-02
-3.289999999999998481e-02 -6.573678307422120559e-02
-3.279999999999999583e-02 -6.553736069298775335e-02
-3.269999999999995133e-02 -6.533793459849107643e-02
-3.259999999999996234e-02 -6.513850480334333615e-02
-3.249999999999997335e-02 -6.493907132014629935e-02
-3.239999999999998437e-02 -6.473963416149215722e-02
-3.229999999999999538e-02 -6.454019333996298402e-02
-3.219999999999995088e-02 -6.434074886813086203e-02
-3.209999999999996190e-02 -6.414130075855831170e-02
-3.199999999999997291e-02 -6.394184902379769497e-02
-3.189999999999998392e-02 -6.374239367639147891e-02
-3.179999999999999494e-02 -6.354293472887218019e-02
-3.169999999999995044e-02 -6.334347219376250393e-02
-3.159999999999996145e-02 -6.314400608357541300e-02
-3.149999999999997247e-02 -6.294453641081372564e-02
-3.139999999999998348e-02 -6.274506318797043458e-02
-3.129999999999999449e-02 -6.254558642752863773e-02
-3.119999999999995000e-02 -6.234610614196157974e-02
-3.109999999999996101e-02 -6.214662234373281857e-02
-3.099999999999997202e-02 -6.194713504529574671e-02
-3.089999999999998304e-02 -6.174764425909393117e-02
-3.079999999999999405e-02 -6.154814999756123839e-02
-3.070000000000000506e-02 -6.134865227312153585e-02
-3.059999999999996056e-02 -6.114915109818871292e-02
-3.049999999999997158e-02 -6.094964648516715960e-02
-3.039999999999998259e-02 -6.075013844645116984e-02
-3.029999999999999361e-02 -6.055062699442518431e-02
-3.020000000000000462e-02 -6.035111214146376274e-02
-3.009999999999996012e-02 -6.015159389993166017e-02
-2.999999999999997113e-02 -5.995207228218402823e-02
-2.989999999999998215e-02 -5.975254730056583918e-02
-2.979999999999999316e-02 -5.955301896741231615e-02
-2.970000000000000417e-02 -5.935348729504899556e-02
-2.959999999999995968e-02 -5.915395229579130387e-02
-2.949999999999997069e-02 -5.895441398194528615e-02
-2.939999999999998170e-02 -5.875487236580671790e-02
-2.929999999999999272e-02 -5.855532745966187530e-02
-2.920000000000000373e-02 -5.835577927578701474e-02
-2.909999999999995923e-02 -5.815622782644855326e-02
-2.899999999999997025e-02 -5.795667312390336695e-02
-2.889999999999998126e-02 -5.775711518039837455e-02
-2.879999999999999227e-02 -5.755755400817064160e-02
-2.870000000000000329e-02 -5.735798961944738733e-02
-2.859999999999995879e-02 -5.715842202644615122e-02
-2.849999999999996980e-02 -5.695885124137484157e-02
-2.839999999999998082e-02 -5.675927727643129139e-02
-2.829999999999999183e-02 -5.655970014380361927e-02
-2.820000000000000284e-02 -5.636011985567016686e-02
-2.809999999999995834e-02 -5.616053642419950587e-02
-2.799999999999996936e-02 -5.596094986155067397e-02
-2.789999999999998037e-02 -5.576136017987259885e-02
-2.779999999999999138e-02 -5.556176739130449377e-02
-2.770000000000000240e-02 -5.536217150797600323e-02
-2.759999999999995790e-02 -5.516257254200669646e-02
-2.749999999999996891e-02 -5.496297050550683072e-02
-2.739999999999997993e-02 -5.476336541057649776e-02
-2.729999999999999094e-02 -5.456375726930629000e-02
-2.720000000000000195e-02 -5.436414609377690499e-02
-2.709999999999995746e-02 -5.416453189605923563e-02
-2.699999999999996847e-02 -5.396491468821473791e-02
-2.689999999999997948e-02 -5.376529448229493829e-02
-2.679999999999999050e-02 -5.356567129034158631e-02
-2.670000000000000151e-02 -5.336604512438668235e-02
-2.659999999999995701e-02 -5.316641599645255400e-02
-2.649999999999996803e-02 -5.296678391855202256e-02
-2.639999999999997904e-02 -5.276714890268785485e-02
-2.629999999999999005e-02 -5.256751096085317959e-02
-2.620000000000000107e-02 -5.236787010503158452e-02
-2.609999999999995657e-02 -5.216822634719663065e-02
-2.599999999999996758e-02 -5.196857969931262949e-02
-2.589999999999997859e-02 -5.176893017333375480e-02
-2.579999999999998961e-02 -5.156927778120475730e-02
-2.570000000000000062e-02 -5.136962253486054147e-02
-2.559999999999995612e-02 -5.116996444622621404e-02
-2.549999999999996714e-02 -5.097030352721758362e-02
-2.539999999999997815e-02 -5.077063978974048070e-02
-2.529999999999998916e-02 -5.057097324569107683e-02
-2.520000000000000018e-02 -5.037130390695580828e-02
-2.509999999999995568e-02 -5.017163178541153568e-02
-2.499999999999996669e-02 -4.997195689292559251e-02
-2.489999999999997771e-02 -4.977227924135538273e-02
-2.479999999999998872e-02 -4.957259884254873461e-02
-2.469999999999999973e-02 -4.937291570834374810e-02
-2.459999999999995524e-02 -4.917322985056892665e-02
-2.449999999999996625e-02 -4.897354128104333681e-02
-2.439999999999997726e-02 -4.877385001157603234e-02
-2.429999999999998828e-02 -4.857415605396653985e-02
-2.419999999999999929e-02 -4.837445942000485194e-02
-2.409999999999995479e-02 -4.817476012147106634e-02
-2.399999999999996581e-02 -4.797505817013606594e-02
-2.389999999999997682e-02 -4.777535357776065139e-02
-2.379999999999998783e-02 -4.757564635609626974e-02
-2.369999999999999885e-02 -4.737593651688463969e-02
-2.359999999999995435e-02 -4.717622407185769612e-02
-2.349999999999996536e-02 -4.697650903273814516e-02
-2.339999999999997637e-02 -4.677679141123879808e-02
-2.329999999999998739e-02 -4.657707121906289743e-02
-2.319999999999999840e-02 -4.637734846790396437e-02
-2.309999999999995390e-02 -4.617762316944604151e-02
-2.299999999999996492e-02 -4.597789533536372764e-02
-2.289999999999997593e-02 -4.577816497732172668e-02
-2.279999999999998694e-02 -4.557843210697519465e-02
-2.269999999999999796e-02 -4.537869673596984371e-02
-2.259999999999995346e-02 -4.517895887594155363e-02
-2.249999999999996447e-02 -4.497921853851700319e-02
-2.239999999999997549e-02 -4.477947573531284448e-02
-2.229999999999998650e-02 -4.457973047793651472e-02
-2.219999999999999751e-02 -4.437998277798560487e-02
-2.209999999999995302e-02 -4.418023264704810937e-02
-2.199999999999996403e-02 -4.398048009670280090e-02
-2.189999999999997504e-02 -4.378072513851864050e-02
-2.179999999999998606e-02 -4.358096778405496502e-02
-2.169999999999999707e-02 -4.338120804486157722e-02
-2.159999999999995257e-02 -4.318144593247880136e-02
-2.149999999999996358e-02 -4.298168145843742072e-02
-2.139999999999997460e-02 -4.278191463425868452e-02
-2.129999999999998561e-02 -4.258214547145412754e-02
-2.119999999999999662e-02 -4.238237398152582686e-02
-2.109999999999995213e-02 -4.218260017596628386e-02
-2.099999999999996314e-02 -4.198282406625875041e-02
-2.089999999999997415e-02 -4.178304566387652796e-02
-2.079999999999998517e-02 -4.158326498028355050e-02
-2.069999999999999618e-02 -4.138348202693432898e-02
-2.059999999999995168e-02 -4.118369681527359050e-02
-2.049999999999996270e-02 -4.098390935673693752e-02
-2.039999999999997371e-02 -4.078411966275005685e-02
-2.029999999999998472e-02 -4.058432774472940652e-02
-2.019999999999999574e-02 -4.038453361408176484e-02
-2.009999999999995124e-02 -4.018473728220429281e-02
-1.999999999999996225e-02 -3.998493876048503370e-02
-1.989999999999997327e-02 -3.978513806030228167e-02
-1.979999999999998428e-02 -3.958533519302481762e-02
-1.969999999999999529e-02 -3.938553017001187456e-02
-1.959999999999995079e-02 -3.918572300261326941e-02
-1.949999999999996181e-02 -3.898591370216959034e-02
-1.939999999999997282e-02 -3.878610228001153071e-02
-1.929999999999998384e-02 -3.858628874746041632e-02
-1.919999999999999485e-02 -3.838647311582829569e-02
-1.909999999999995035e-02 -3.818665539641737106e-02
-1.899999999999996136e-02 -3.798683560052087960e-02
-1.889999999999997238e-02 -3.778701373942212893e-02
-1.879999999999998339e-02 -3.758718982439524653e-02
-1.869999999999999440e-02 -3.738736386670474254e-02
-1.859999999999994991e-02 -3.718753587760561391e-02
-1.849999999999996092e-02 -3.698770586834369128e-02
-1.839999999999997193e-02 -3.678787385015518108e-02
-1.829999999999998295e-02 -3.658803983426677647e-02
-1.819999999999999396e-02 -3.638820383189578234e-02
-1.809999999999994946e-02 -3.618836585424996255e-02
-1.799999999999996048e-02 -3.598852591252795635e-02
-1.789999999999997149e-02 -3.578868401791872322e-02
-1.779999999999998250e-02 -3.558884018160180657e-02
-1.769999999999999352e-02 -3.538899441474728513e-02
-1.760000000000000453e-02 -3.518914672851596731e-02
-1.749999999999996003e-02 -3.498929713405902336e-02
-1.739999999999997105e-02 -3.478944564251854749e-02
-1.729999999999998206e-02 -3.458959226502685697e-02
-1.719999999999999307e-02 -3.438973701270710975e-02
-1.710000000000000409e-02 -3.418987989667291588e-02
-1.699999999999995959e-02 -3.399002092802839298e-02
-1.689999999999997060e-02 -3.379016011786858953e-02
-1.679999999999998161e-02 -3.359029747727896448e-02
-1.669999999999999263e-02 -3.339043301733550517e-02
-1.660000000000000364e-02 -3.319056674910484533e-02
-1.649999999999995914e-02 -3.299069868364421648e-02
-1.639999999999997016e-02 -3.279082883200176712e-02
-1.629999999999998117e-02 -3.259095720521589662e-02
-1.619999999999999218e-02 -3.239108381431566458e-02
-1.610000000000000320e-02 -3.219120867032097821e-02
-1.599999999999995870e-02 -3.199133178424204416e-02
-1.589999999999996971e-02 -3.179145316708018032e-02
-1.579999999999998073e-02 -3.159157282982686527e-02
-1.569999999999999174e-02 -3.139169078346453617e-02
-1.560000000000000275e-02 -3.119180703896610313e-02
-1.549999999999995826e-02 -3.099192160729504278e-02
-1.539999999999996927e-02 -3.079203449940581122e-02
-1.529999999999998028e-02 -3.059214572624332704e-02
-1.519999999999999130e-02 -3.039225529874307885e-02
-1.510000000000000231e-02 -3.019236322783127452e-02
-1.499999999999995781e-02 -2.999246952442477868e-02
-1.489999999999996882e-02 -2.979257419943136947e-02
-1.479999999999997984e-02 -2.959267726374913837e-02
-1.469999999999999085e-02 -2.939277872826702442e-02
-1.460000000000000187e-02 -2.919287860386452979e-02
-1.449999999999995737e-02 -2.899297690141195219e-02
-1.439999999999996838e-02 -2.879307363177040224e-02
-1.429999999999997939e-02 -2.859316880579143572e-02
-1.419999999999999041e-02 -2.839326243431732760e-02
-1.410000000000000142e-02 -2.819335452818119009e-02
-1.399999999999995692e-02 -2.799344509820660479e-02
-1.389999999999996794e-02 -2.779353415520823684e-02
-1.379999999999997895e-02 -2.759362170999107161e-02
-1.369999999999998996e-02 -2.739370777335102189e-02
-1.360000000000000098e-02 -2.719379235607462253e-02
-1.349999999999995648e-02 -2.699387546893901313e-02
-1.339999999999996749e-02 -2.679395712271237170e-02
-1.329999999999997851e-02 -2.659403732815340815e-02
-1.319999999999998952e-02 -2.639411609601150302e-02
-1.310000000000000053e-02 -2.619419343702677344e-02
-1.299999999999995604e-02 -2.599426936193008353e-02
-1.289999999999996705e-02 -2.579434388144329765e-02
-1.279999999999997806e-02 -2.559441700627865593e-02
-1.269999999999998908e-02 -2.539448874713920098e-02
-1.260000000000000009e-02 -2.519455911471894100e-02
-1.249999999999995559e-02 -2.499462811970228418e-02
-1.239999999999996660e-02 -2.479469577276484371e-02
-1.229999999999997762e-02 -2.459476208457258076e-02
-1.219999999999998863e-02 -2.439482706578246715e-02
-1.209999999999999964e-02 -2.419489072704212110e-02
-1.199999999999995515e-02 -2.399495307898980023e-02
-1.189999999999996616e-02 -2.379501413225488388e-02
-1.179999999999997717e-02 -2.359507389745733527e-02
-1.169999999999998819e-02 -2.339513238520780219e-02
-1.159999999999999920e-02 -2.319518960610779390e-02
-1.149999999999995470e-02 -2.299524557074949724e-02
-1.139999999999996572e-02 -2.279530028971618952e-02
-1.129999999999997673e-02 -2.259535377358169728e-02
-1.119999999999998774e-02 -2.239540603291067383e-02
-1.109999999999999876e-02 -2.219545707825848826e-02
-1.099999999999995426e-02 -2.199550692017140929e-02
-1.089999999999996527e-02 -2.179555556918667120e-02
-1.079999999999997629e-02 -2.159560303583205748e-02
-1.069999999999998730e-02 -2.139564933062616456e-02
-1.059999999999999831e-02 -2.119569446407860297e-02
-1.049999999999995381e-02 -2.099573844668953596e-02
-1.039999999999996483e-02 -2.079578128895031783e-02
-1.029999999999997584e-02 -2.059582300134274804e-02
-1.019999999999998685e-02 -2.039586359433970611e-02
-1.009999999999999787e-02 -2.019590307840477689e-02
-9.999999999999953371e-03 -1.999594146399227487e-02
-9.899999999999964384e-03 -1.979597876154768482e-02
-9.799999999999975397e-03 -1.959601498150713092e-02
-9.699999999999986411e-03 -1.939605013429752944e-02
-9.599999999999997424e-03 -1.919608423033667202e-02
-9.499999999999952927e-03 -1.899611728003319094e-02
-9.399999999999963940e-03 -1.879614929378682284e-02
-9.299999999999974953e-03 -1.859618028198783968e-02
-9.199999999999985967e-03 -1.839621025501745472e-02
-9.099999999999996980e-03 -1.819623922324786411e-02
-8.999999999999952482e-03 -1.799626719704187569e-02
-8.899999999999963496e-03 -1.779629418675363062e-02
-8.799999999999974509e-03 -1.759632020272765274e-02
-8.699999999999985523e-03 -1.739634525529969861e-02
-8.599999999999996536e-03 -1.719636935479617809e-02
-8.499999999999952038e-03 -1.699639251153435213e-02
-8.399999999999963052e-03 -1.679641473582269354e-02
-8.299999999999974065e-03 -1.659643603796035968e-02
-8.199999999999985079e-03 -1.639645642823735205e-02
-8.099999999999996092e-03 -1.619647591693463076e-02
-7.999999999999951594e-03 -1.599649451432393066e-02
-7.899999999999962608e-03 -1.579651223066820195e-02
-7.799999999999973621e-03 -1.559652907622114358e-02
-7.699999999999984635e-03 -1.539654506122727258e-02
-7.599999999999995648e-03 -1.519656019592205767e-02
-7.499999999999951150e-03 -1.499657449053189845e-02
-7.399999999999962164e-03 -1.479658795527435088e-02
-7.299999999999973177e-03 -1.459660060035757566e-02
-7.199999999999984190e-03 -1.439661243598070947e-02
-7.099999999999995204e-03 -1.419662347233404190e-02
-6.999999999999950706e-03 -1.399663371959844992e-02
-6.899999999999961720e-03 -1.379664318794623576e-02
-6.799999999999972733e-03 -1.359665188754016242e-02
-6.699999999999983746e-03 -1.339665982853427764e-02
-6.599999999999994760e-03 -1.319666702107339003e-02
-6.499999999999950262e-03 -1.299667347529318701e-02
-6.399999999999961275e-03 -1.279667920132065290e-02
-6.299999999999972289e-03 -1.259668420927353115e-02
-6.199999999999983302e-03 -1.239668850926042148e-02
-6.099999999999994316e-03 -1.219669211138103143e-02
-5.999999999999949818e-03 -1.199669502572593000e-02
-5.899999999999960831e-03 -1.179669726237697613e-02
-5.799999999999971845e-03 -1.159669883140662140e-02
-5.699999999999982858e-03 -1.139669974287841649e-02
-5.599999999999993872e-03 -1.119670000684703723e-02
-5.499999999999949374e-03 -1.099669963335786829e-02
-5.399999999999960387e-03 -1.079669863244771960e-02
-5.299999999999971401e-03 -1.059669701414396592e-02
-5.199999999999982414e-03 -1.039669478846525635e-02
-5.099999999999993427e-03 -1.019669196542109975e-02
-4.999999999999948930e-03 -9.996688555011921939e-03
-4.899999999999959943e-03 -9.796684567229554941e-03
-4.799999999999970957e-03 -9.596680012056421627e-03
-4.699999999999981970e-03 -9.396674899466231357e-03
-4.599999999999992983e-03 -9.196669239423532413e-03
-4.500000000000003997e-03 -8.996663041883934051e-03
-4.399999999999959499e-03 -8.796656316794094349e-03
-4.299999999999970512e-03 -8.596649074091924914e-03
-4.199999999999981526e-03 -8.396641323706034027e-03
-4.099999999999992539e-03 -8.196633075556170739e-03
-4.000000000000003553e-03 -7.996624339553233540e-03
-3.899999999999959055e-03 -7.796615125598931224e-03
-3.799999999999970068e-03 -7.596605443586425602e-03
-3.699999999999981082e-03 -7.396595303399530925e-03
-3.599999999999992095e-03 -7.196584714913345331e-03
-3.500000000000003109e-03 -6.996573687993931645e-03
-3.399999999999958611e-03 -6.796562232498280960e-03
-3.299999999999969624e-03 -6.596550358274824374e-03
-3.199999999999980638e-03 -6.396538075162832779e-03
-3.099999999999991651e-03 -6.196525392992608544e-03
-3.000000000000002665e-03 -5.996512321585526287e-03
-2.899999999999958167e-03 -5.796498870754064961e-03
-2.799999999999969180e-03 -5.596485050302068068e-03
-2.699999999999980194e-03 -5.396470870024068847e-03
-2.599999999999991207e-03 -5.196456339705768195e-03
-2.500000000000002220e-03 -4.996441469124184714e-03
-2.399999999999957723e-03 -4.796426268047082261e-03
-2.299999999999968736e-03 -4.596410746233795669e-03
-2.199999999999979750e-03 -4.396394913434322621e-03
-2.099999999999990763e-03 -4.196378779390053104e-03
-2.000000000000001776e-03 -3.996362353833343532e-03
-1.899999999999957279e-03 -3.796345646487555778e-03
-1.799999999999968292e-03 -3.596328667067538124e-03
-1.699999999999979305e-03 -3.396311425279039363e-03
-1.599999999999990319e-03 -3.196293930818852776e-03
-1.500000000000001332e-03 -2.996276193375018663e-03
-1.399999999999956835e-03 -2.796258222626556329e-03
-1.299999999999967848e-03 -2.596240028243915979e-03
-1.199999999999978861e-03 -2.396221619888535929e-03
-1.099999999999989875e-03 -2.196203007212919368e-03
-1.000000000000000888e-03 -1.996184199860735406e-03
-8.999999999999563904e-04 -1.796165207466811266e-03
-7.999999999999674039e-04 -1.596146039657375584e-03
-6.999999999999784173e-04 -1.396126706049482472e-03
-5.999999999999894307e-04 -1.196107216251403576e-03
-5.000000000000004441e-04 -9.960875798627930825e-04
-3.999999999999559464e-04 -7.960678064741219875e-04
-2.999999999999669598e-04 -5.960479056674886436e-04
-1.999999999999779732e-04 -3.960278870157370873e-04
-9.999999999998898659e-05 -1.960077600831851893e-04
0.000000000000000000e+00 4.012465574839817889e-06


==> sl2rvaluestwistth.dat <==
0.01	-16.1176586081709117712022566575083428380031010208877453978464439219016152410621343400528676007984463654258261686270672972468720689576737644039242352337418482431047666769459469876336585517863543080591
0.02	-8.1634043117251409513402011112324884169863443256450936102029627607759510090100039578883377743004751578429469592451212780283775307474533109306974759724920776327022114427127064479911848389476209507942
0.03	-5.5124554375134598114560129114978654785014042109882444099614637541000162981783950928657170194587257765018191240965614589776096703827134716113250627085694460813488680135908626150673936111161229953957
0.04	-4.1871465111028151494474634667187284395392950700806077279533244666264456684251674209205751764369927429870993908833647671651865107397907666024833722463476993744679393124348182045911636272736411545758
0.05	-3.3921197648603088330336798293743972170084305719448829031301080986055473840546402879603329917491301868860910774430968930225267609087926640549444498081090478146845049864240286135641142617367684014738
0.06	-2.8623052866639825461876675146638827371475727817033255408132429509646614327349403671576103021267327199616660407392676876947520247937753311767909233569723803516404188834075843332580636651431671573995
0.07	-2.4841118036293414490293015386837103645299305677783627423184311177485441705714998677033698354508454233561796920847757591218337995283062565200311252158606413997418264459086683059573507650436121414584
0.08	-2.2007421395731855712323032704412809727071764330591734931254362410366075675601333055635164816556780766331158503253077556900937021373001160833303492430448239862922699057359583161305817943992507173457
0.09	-1.9806379126519733398472898104439617210261973096241485800867398948096847899233170418709424349403464983459155265833655871972737407900504827189335078453411273917865908044053931663294774073415571114649
0.1	-1.8048595453003719318878980681721447460388385308959689855720269310313333368283433093329836702973812400841569755595747736946477526911827383150345357612759796858322397783537955483365436952390714159095
0.11	-1.6613505953983474140643791944672991460731488275114511619221049302500898626243248909909576315327284399786789989918839328996014695113584847717628547496523620206499746512972611615397963728411625002197
0.12	-1.5420701131806771125179154259611933597886521522688540951629595040180520004075275307717483954275129003016958166910489596512268004582063287619642162523341398252817015899723174971703083642898633378941
0.13	-1.44144855310113356174407973027192088318188771651509394867566843257139191314028823421553941775439332921167940692150858721165928121332901231241656553979185383389875105421324611115617692102585946598762
0.14	-1.35550541793839996560537880959008671058717836689062577113657781686357620918650146477941113721830438380287282263600219632049948391267599554615857920582751670421480899505955861887800104872372840328631
0.15	-1.28131981682403337999729292272552329998022602827313785436140562824932304657296920073385752302522020083283431812192259002413146850687863830279612607544104946619815934670878374520583838272633242190836
0.16	-1.21669953814404925251043994732256273683102836894914786834329509188012084609418165529414577443927108235820237605650203634305165586544277370847016856015734471791756436301804796596922598917307080302898
0.17	-1.15996689906883397872751859520233810980020731573614244354134382881155058215659580496175352997690281252389281910048641692894989585184534643294556965737968792184324483998546229147447485941513287003935
0.18	-1.10981596160152929576289195485108001215771851746377992289964160049775998514987543105285007852165105371255278096217663090567325825473976822759822336862467923912908504887874419517067848829474701375743
0.19	-1.0652148245428525765244420859620999140222757788332726369781515697257557873020051050168991135582384879098257620880573030637396412358484813011689289265648026613038651545915051054317780610272772623763
0.2	-1.02533721648057742035890762091718462770926932670600054336423740022446003599470651860578000566881741202022563287491509209707951088925514456074042615806582023407105777226749756957625511697744751530698
0.21	-0.98951362400387325217091315973269056317728545068014066597992884461477555676858757820043008831440049906564004724223480914609392523501710027753991284055885858508388771971273458771136976842903453053956
0.22	-0.95719574028648696212788019213676090696803791566403288710173795689242445396558335426339760966472421076576759810624881598864004732977527478888876812022898064112303536446921375313668809709495139725374
0.23	-0.92793018071328683910470274294706131656515731247309417776063221802459125032723151802498607550607044449029543514021978052341175936782639727606814296774831429297127009789153224851431263610219493758488
0.24	-0.90133876323738231721978463627743975984055642112775308281448548160409758051515507484028671369356331629544757836548210323944903862562591859222889437993425552012643128685504998298295528166774038257697
0.25	-0.87710351583660185603496878983083928838149754089472269754916381654695496918441087829285318128175686192549582428379456065048260814563020927970678483268255197741145919940949734259116875481095064725718
0.26	-0.85495513882538306264398529288455572576345643627814786067102760799453113063505165982724167013261665684269120422994474138764532065752745150109212642978048188422278529019044417731939078478482853257079
0.27	-0.83466402671249582640007582336860698294798934746120052352808344177184116981503568857998590827236315756640695262222825213019895535340033971614604450188184063905767158881851753641419594673596528775817
0.28	-0.81603321007630696993030109951394518137634243433095105901234108376852672950361992591044981228627116288888259670014681924810161082043850826219818041071854971753070803247964833306525695128203388888561
0.29	-0.79889275433188634969901174353819257891170398141169010370038400294862623590977096506192619568674469170053031718652477072220224470256854455064198515592929001997690040204268371183676279361363650057796
0.3	-0.78309527574650403148828237878250229413586620076240645176402048009448410986320790455279970481063679801298759398316519609158862908392138609525300971020870028932303515934333908400615149520698600650692
0.31	-0.76851232269258884532688028838593266169748501892142086343378845937173474611375668700922218825513661776006756788529443085200884750162961568141490963038595212319291765937980498664723926061142388938317
0.32	-0.75503143311297432913850691246914042303178310403105803982362888232431713167578732702206633245455392068687227340946845602074621042512240670038923638205879103777202048669566174582515877635426252812218
0.33	-0.74255372498107011402519304647954111984332956513886782778266628704864723633240521073916584311102032590455951873530971970471862902071578830156947317588773509504389436880606026846159578002658288442041
0.34	-0.73099191022097158633213476507938112996449476496782489309145345916204821930476273593754023548456113469580896231849870702876565375720181935151319916629179894137804690544734884979897152706335762017824
0.35	-0.72026864757404414190363953269978651554767593262208115465240145824840854700740103320697328684835498742958126492150012831702527013117728443576732780076941819516440536997173699349880401272304726206193
0.36	-0.71031516866513514300786738173779204607156139263202294109103250292828726806551163929932020366236373393055948344503829611248619282397047646611599918620465206839165035306543931990274607669178207448145
0.37	-0.70107012572391175172244153766588403472629783785231966348821618603231918195333946441999980324205134629785133959156410992900255427624041880973940984614022916004519619677572474923346856673058635552607
0.38	-0.69247862025610601674832401402237019560505083676231532544880701069094044936751129196582918634648131883268208435650851908068354952038426739390449560670758965552345180975137454297449704778417798055162
0.39	-0.684491380298048762028474551944298150521935817653117720822342072378488190670577941659872695598811843557128221418965934609209826009927092409291020982609416220552015762268530507019102198516857464303
0.4	-0.67706406035099165918730730497306949870750146639720056223324534484515618266290352350383833275292887296484242538953548091430844430774201892490388432419385495547296626952236182651743666351176986237126
0.41	-0.67015664313679703995721306025263749942038771785750161951768820602089695743937752375441367118264026225600787597880449862354408382620937338155743313283263764035240450587432188789895696620838697608644
0.42	-0.66373292628124044190405568053813721639367074114697460887252147285751252327976111760847333985662055347590131698544837861872968508033755893035510789727281799510751434610028941254493334824762286823251
0.43	-0.65776008016666487816642337946517400290069164247069610963587670709523062998344041310837063071083141985079186026362536760479743800584366661592751617406189385365722909548473193275462255177181777199803
0.44	-0.65220826569047306195125500040215209127458446825173239858503884019443617217490430587276962686911302520833762197324149982995324320871593924510813011054326468718613253023253584718606916582602562352099
0.45	-0.6470503026623043639529116680534469391127769935430797250873300816078835055854740409995474916678961184313834893036829269877808495746301340121648624636754291126689620966998309714421566830479289229806
0.46	-0.6422613811790312988144179322791492464358065635226486691870438048042898660651850665630553604824244879206875329730387364924055719784419682171931256484251609675596567628034946787192129036452894286322
0.47	-0.6378188096158880841507884893538479451372752141948444653410662670071572987422637633526957702736350141392145741135370913489870478809551274592253270847987553590081994328189687958888655019587742045109
0.48	-0.6337017939280606945103369436717337714641757495208963528945528698286914905123842752790465114723014525345341906433755666751585552042966956791242559755280180588726200334654516861131822556185577163693
0.49	-0.6298912438195173841004280754081147039278711496475209615162827713380897881348156234562830369416492354217696066984803190501878631182707898140417910595102695474563102283969720490700180947427852126314
0.5	-0.6263696020434245251629590845460841585328559107840870401517303919843538914343481545903032527673034573674569504394741517446472831737531058298248215724643667990008824528230676536985642883231630016353
0.51	-0.6231206936815159827490678376022992315504525311974988787321789753120271686206195397445622540801646585167970030008909745424742510439354111467285085447283669097090842079549811870229608204884338847838
0.52	-0.6201295927321892728842249108417771377053330942236333421514139112190582121722344981091420122166093635114087067473702816822236559274999864157974389952332724593363864582013749161137859047372782086936
0.53	-0.6173825037378486232887616878725445121892420272185000258769653838541385611111907463555576957163901183349109263172098729645489797863133858825275921293696731089786861838691339219230624661531789215384
0.54	-0.6148666565162031955835852285719132838244399236392788371603589201159843885618834353013028501938373175681548666319017711162765401221578604221589549679051137715097103276865681889995251867888844058545
0.55	-0.6125702123399391662641322031095418945985080464370683352456830108354035054246196354751700473460310088284719902134090371950018379320473189997321677733922112628727819059169809497388920709532402224514
0.56	-0.6104821801441265320366070992434041382436115131585630025673977056761213761218580137954995587059980433105859945924195460036454321851149930580417844330850822315198139521445796337846538698002165532696
0.57	-0.608592341538732485994024663528332883122407810165069046083898044845353224610542663578139131651315345331548129602251331798488203319532905554528677541304248961663441508643237573263708671055849172165
0.58	-0.606891183571045070167410697931789014985192179701573070381727828984792345828817139962147804842680555416143184865633904093816633141323731079720000814861218084212628918525443377192672925752882235274
0.59	-0.605369838324832571452155735397551322154769737445817113097361198477115834416848809388016111120897871184918130361352386705561127751896918840678634978714593809295941452269294441589942854892275155524
0.6	-0.604020028563898315064408021861464591099262252874610531225711192821343254041444744198919088257654066889111509301906931456450789930014619506411633598230571383173450211544860510576482343614815934434
0.61	-0.602834018730799271272715486479776490586721352664616720649026665325204137706786136583603407428594989189095984639498689898491275861979346926713892902226881188053268740949506379965543090623278692227
0.62	-0.60180457069972909999676395776506373787702465107636289608853027943798570994876790724964049056587952634330308016367062533844489774785080622087000084808757941254881914235824356493910061916110640195
0.63	-0.600924903758274256251805832852847931043826556347059494350466209703129786728964103151915499482445131615421880960391046425976423001837830570157890403834092095494442137714534758669653399064147852858
0.64	-0.60018865835788441223215655693688382474960601103464143411783106397214749864656623606308779644263167876986924318674801049313272499952216624330607866270914681504479096564130786360534624110163888634
0.65	-0.59958986322907549553578760860697777978991540860049627897857824115504679202696509182009629682652099715923523806689174986054493751052774426720670581561569314457459902084937105201615577594962262361
0.66	-0.59912290550595557735971297904769933814263037152129063236444999360465373668198570719284420377631898529656400665558530843115383479619774962144585198257134261672721240140492621118885129441804965673
0.67	-0.59878250354676002985641898071330077590198431818029862426776770551677917240615748383393179109668371110676298872150773953770491869669739688335465974480139358165784154013167401773525722099506737294
0.68	-0.5985636821736500197327544957300185871962103053985477085046445999025231040874827600301356910841726999666286726150158550252475619927303012063212640217987555987856876939310932975400541610585526699
0.69	-0.59846175008686420968363771084195140706334928252692374000545953646962117020281948395387352786055933354714343465316285100337205237193515015965528336874539030734736451657500044185793795573935017557
0.7	-0.59847227923608943743440193156266447391932044902138871506421268520033058087485007873751374120371114103602237580576724832353239960316588284519723395678914163160244179053347064359790964379806385369
0.71	-0.5985910859562003608691954548276705259430931584655627951380681214520341689830019157188755103951800687664388113599949144951924100170733975910977798482222311542843897925746764451396485051814391138
0.72	-0.598814213695792363309945175826804911043353813656838800585494335692593178153768946648488559526353425171630864113653441900363557429331093215390990725673009710027518372140391681658021072751211628
0.73	-0.5991379171856058920053728909571665992549473665795398520326827851270009618440791105584211492175553233868646619759850748138757805098603647716917054488261692805471197264296890723212699826554065908
0.74	-0.5995586479103627540545677336330851623606192310221906025058362146618978397776485690492765417765735287626292248164837626697912639017492996768511094337887486198955351764849853165451770211342118155
0.75	-0.6000730407620036961952353549267587201330652294167407206549062425597912433471281954121501613201816233672026043615575094887193955190526046720531791643040228705273502446685864791907101092422932831
0.76	-0.6006779017650869234977797415644609440472223787710692911732090970962112723654537540841023955140243583259207096309654542573994952393799161767016810895102980770903394403933031190055428464234822222
0.77	-0.601370196776397903896026977605965486985544323493617327108997950245541056671609746858736836534606936328301318169134529176134276779656985979051238988031644356567271396780085276836514985634757199
0.78	-0.6021470410708200150808036451680667706042246091075627629086318257245305595650239150142869165261725755890839098746417814002406686136450875236279182395025792186677934469969997535250624162063624824
0.79	-0.603005689734385433024703941454359323499630822766883729419854973317958588333770475918556324377736227250752451962402575208780060365641015324569581773301032798531410311858905785272221675846916109
0.8	-0.603943528793306104192243557676246100603715915003719905067343894499124513633471555722702933896775551598475565320446390044841077775639774776787566124787430769623464471578847627496197838241679489
0.81	-0.604958067014796772122570469233533769785554736762077439082093459961637427617340088709120590300117792625231314218843640485261356766037393443804815538148013509158083400984603494464760511736151754
0.82	-0.60604692832175079896825279229686776980300424514563464940357474743276795518628913356584015474190305739033581009812786432990636372335763703096015541859110586616062807807916375189605451393288371
0.83	-0.607207844768906079779810708008514769575445904968765531103177309846291022269610410663689886474187681410723454964819189426039847270664794534207988921858991981705805831503677997925697461838443577
0.84	-0.608438650033121991362579284859491214865210720207031577022378966730286620980111691525503990321088179307179280037704274065475791595607174924540360541319277844590642929251238865657890410591698068
0.85	-0.60973727337484816497043740296816545958963198827725382809158673173165925989853116135343195043146574411126068399361198294291658758989466159158118983196870283130214321781744793193673190412639718
0.86	-0.6111017340318622695006985294924962224785417733694502482828116072497413975263413278801175546309104452515507483089032311095798032889613124088084776490232611009932886912171700702673043122436995
0.87	-0.612530136009939718332239253516054879320944335253573381499999355993273122168787900642576298950447853364539071554684839829773635571502960024027221352508185002902848537007819027830059624903361004
0.88	-0.61402066323833950576606151951344893280127287422797907298711183064935188684481748986437384213939938324624723824309707746853715737278747906654187504017878741982098150806326258574104725460968191
0.89	-0.61557157506088780998219955057971174481826999499387407523215723301582295036278163034333929398057051051977664864982979519321966921430776459046599708617619790650997238770697260155721370184982087
0.9	-0.61718120203605022520129151188142071277292792267850177734719784881336632095507236986086465083302925974211193643899373202085808018282268383232385190491890694839250292852176905587079893029982162
0.91	-0.61884794202173589154246423675931560933794053688888633030571469606622943253242489768161496783441213391176440373043361600090550927046145634284689933258777360791487217180853985035582778053061437
0.92	-0.62057025652270004376960500380213102879720586401563528850892136593997009338562753762956095723361726335438568546474828716301757137022061377742125053849393120108513118199908387750505247961933419
0.93	-0.62234666728033002444762800391301070430311708601087575076470527133241940277003387259603028401395934544403901482102146128687478551810742653611206906357054942161768938576013789814182625518841395
0.94	-0.62417575308633519628315167755918542151272163858226437964611351673518104296357626947351051106488714906268313500949542494009475070028670538821388923999100305313921638607597824086838671765178315
0.95	-0.62605614680343255926864499923870926407815676310830396075114739434860018550604761887824566498530305833229874888037864635618342868962323397532450382920310082647794438981720730445273440265028594
0.96	-0.62798653257754417777493144410127786276579929076510942628865199889550576252119485943894038238616812501320683536575382140460457197053573646567878015587951560240219936449932758348301353523192933
0.97	-0.6299656432273147946019441415988676485207641146367572913266734855586630026020696993475259651540071938594426089539775943817603243987508963503162848274811469142454116900173493783959631489135482
0.98	-0.6319922577979316244962779637824688240157186095749979195731505720869039257160941942842756523163843258727018886113465434312552036526254001056130710653596635027898724116272253229144534214874346
0.99	-0.6340651992672951786344349362996691783915192288483072563506843964808900825767971311886981680328287279893495401446645829250323919344995432391481796023758373553980818679289385672477059426090574
1.	-0.6361833323935606774609826012416429601200050177993219233406381490424283546029503703137125493808854314556962939547937062363244313578855187567549440006396058831581512292819382067021056522665543
